Developing heuristic solution techniques for large-scale unit commitment models

Shifting towards renewable energy sources and reducing carbon emissions necessitate sophisticated energy system planning, optimization, and extension. Energy systems optimization models (ESOMs) often form the basis for political and operational decision-making. ESOMs are frequently formulated as linear (LPs) and mixed-integer linear (MIP) problems. MIPs allow continuous and discrete decision variables. Consequently, they are substantially more expressive than LPs but also more challenging to solve. The ever-growing size and complexity of ESOMs take a toll on the computational time of state-of-the-art commercial solvers. Indeed, for large-scale ESOMs, solving the LP relaxation -- the basis of modern MIP solution algorithms -- can be very costly. These time requirements can render ESOM MIPs impractical for real-world applications. This article considers a set of large-scale decarbonization-focused unit commitment models with expansion decisions based on the REMix framework (up to 83 million variables and 900,000 discrete decision variables). For these particular instances, the solution to the LP relaxation and the MIP optimum lie close. Based on this observation, we investigate the application of relaxation-enforced neighborhood search (RENS), machine learning guided rounding, and a fix-and-propagate (FP) heuristic as a standalone solution method. Our approach generated feasible solutions 20 to 100 times faster than GUROBI, achieving comparable solution quality with primal-dual gaps as low as 1% and up to 35%. This enabled us to solve numerous scenarios without lowering the quality of our models. For some instances that GUROBI could not solve within two days, our \FP method provided feasible solutions in under one hour.

==> data/RENS/RENS_2024-11-08.csv <==
,Instance,MIP opt,MIP sol time,LP opt,LP sol time,MIP* opt,MIP* sol time,LP gap,rel. diff.
0,miso1001_20241108,63045.81109,22.72638,63015.47684,24.19099,63044.82101,20.2631,0.04811,99.99843
0,miso1002_20241108,63689.5948,29.68621,63660.16789,19.24499,63689.82092,19.09931,0.0462,100.00036
0,miso1003_20241108,64817.7032,21.44181,64788.88706,18.3248,64816.50596,14.19616,0.04446,99.99815
0,miso1004_20241108,66599.65221,24.50946,66570.01602,17.90775,66600.10975,16.33759,0.0445,100.00069
0,miso1005_20241108,60787.11497,19.52813,60760.2703,19.31541,60786.69593,16.76003,0.04416,99.99931
0,miso1006_20241108,60684.68037,26.62309,60656.32606,18.2987,60684.5585,16.48083,0.04672,99.9998
0,miso1007_20241108,64152.29024,26.52655,64125.6247,23.06616,64153.57877,15.53906,0.04157,100.00201
0,miso1008_20241108,68531.52461,22.03716,68503.40553,20.88543,68532.57772,14.96463,0.04103,100.00154
0,miso1009_20241108,66470.0041,30.25378,66439.86812,20.82297,66469.40157,13.90064,0.04534,99.99909
0,miso1010_20241108,65769.62374,156.03682,65741.35807,17.19223,65769.38991,15.63734,0.04298,99.99964
0,miso1011_20241108,54734.69324,34.87594,54704.72318,17.18433,54734.56403,16.70102,0.05476,99.99976
0,miso1012_20241108,56958.66771,25.24902,56929.64992,18.75655,56959.4829,15.0538,0.05095,100.00143
0,miso1013_20241108,64681.49989,22.70509,64653.83159,20.42171,64681.96156,14.34458,0.04278,100.00071
0,miso1014_20241108,64113.08028,25.09755,64083.42253,20.64447,64114.79859,12.79606,0.04626,100.00268
0,miso1015_20241108,61952.17917,34.19334,61919.39865,17.50507,61951.39647,16.32485,0.05291,99.99874
0,miso1016_20241108,69990.18806,24.77588,69961.9032,19.39018,69990.2688,13.8488,0.04041,100.00012
0,miso1017_20241108,64075.00687,24.90782,64044.01031,17.87421,64074.9195,14.28123,0.04838,99.99986
0,miso1018_20241108,65839.13107,33.142,65808.34402,35.60318,65840.86961,22.37666,0.04676,100.00264
0,miso1019_20241108,66228.52188,28.65878,66198.22553,20.57903,66228.62541,14.86427,0.04575,100.00016
0,miso1020_20241108,67055.25577,23.24546,67026.45692,17.04913,67055.63612,14.24252,0.04295,100.00057
0,miso1021_20241108,66285.79646,20.53229,66255.20843,18.57424,66285.4707,13.7531,0.04615,99.99951
0,miso1022_20241108,68703.37225,21.77574,68672.85391,22.04391,68705.07454,16.33799,0.04442,100.00248
0,miso1023_20241108,68524.34687,24.27627,68495.76794,16.79707,68524.27704,13.96869,0.04171,99.9999
0,miso1024_20241108,62460.83232,1160.45383,62432.71164,21.14411,62460.08177,26.64668,0.04502,99.9988
0,miso1025_20241108,57673.99785,21.0566,57647.18219,18.63253,57673.10562,9.51023,0.0465,99.99845
0,miso1026_20241108,66082.0658,26.29374,66051.5795,21.05843,66081.90706,13.3064,0.04613,99.99976
0,miso1027_20241108,63190.82589,25.17128,63159.15391,24.17351,63191.79432,13.43706,0.05012,100.00153
0,miso1028_20241108,58956.1979,35.89882,58925.66033,32.18078,58954.7427,24.6247,0.0518,99.99753
0,miso1029_20241108,59349.58339,28.07134,59321.60604,17.35432,59349.2013,11.82987,0.04714,99.99936
0,miso1030_20241108,67385.53859,30.93215,67358.5726,25.41981,67385.88807,18.93025,0.04002,100.00052
0,miso1031_20241108,65321.78224,25.18075,65292.7458,18.99041,65322.65666,15.37594,0.04445,100.00134
0,miso1032_20241108,57271.80125,34.59922,57244.32836,20.24056,57272.73804,17.19104,0.04797,100.00164
0,miso1033_20241108,61979.08614,25.66288,61945.32629,19.49441,61980.30301,15.63053,0.05447,100.00196
0,miso1034_20241108,69657.73665,22.12063,69628.63874,22.25457,69657.1367,14.81443,0.04177,99.99914
0,miso1035_20241108,60968.32136,26.62248,60940.52816,19.47663,60969.83911,17.44978,0.04559,100.00249
0,miso1036_20241108,60256.72929,21.30635,60226.35388,17.37213,60256.91791,12.82869,0.05041,100.00031
0,miso1037_20241108,67163.65176,26.96129,67134.98939,19.49081,67163.44542,14.71644,0.04268,99.99969
0,miso1038_20241108,59157.40919,37.95305,59130.70467,29.05791,59157.56327,16.04152,0.04514,100.00026
0,miso1039_20241108,66437.33652,28.63617,66408.76142,24.11447,66436.0027,25.13949,0.04301,99.99799
0,miso1040_20241108,67382.8254,32.55739,67355.49433,24.95167,67382.85234,16.00266,0.04056,100.00004
0,miso1041_20241108,69477.00885,42.79121,69447.20042,29.93235,69477.17276,18.64575,0.0429,100.00024
0,miso1042_20241108,64194.27037,29.19216,64160.87885,19.42743,64194.07143,18.18939,0.05202,99.99969
0,miso1043_20241108,61174.8524,22.60872,61146.73499,21.53278,61174.8723,16.58935,0.04596,100.00003
0,miso1044_20241108,66536.1822,22.87529,66506.78109,34.33853,66537.63075,18.86793,0.04419,100.00218
0,miso1045_20241108,71346.64859,21.94522,71321.47275,21.09323,71347.41671,16.07538,0.03529,100.00108
0,miso1046_20241108,64584.45023,25.13612,64557.02783,25.35795,64584.45206,14.56748,0.04246,100.0
0,miso1047_20241108,68275.49997,26.21226,68247.23786,20.41666,68273.31014,17.23186,0.04139,99.99679
0,miso1048_20241108,63394.88599,26.84232,63364.34951,21.04306,63395.19609,19.33616,0.04817,100.00049
0,miso1049_20241108,67701.50848,26.94528,67673.61163,16.93699,67702.91081,13.88514,0.04121,100.00207
0,miso1050_20241108,61762.94301,23.54411,61738.1618,22.25171,61762.63071,18.26356,0.04012,99.99949
0,miso1051_20241108,61177.15874,25.84284,61148.57505,18.00088,61178.26776,14.74635,0.04672,100.00181
0,miso1052_20241108,69886.93416,22.30472,69854.88312,20.78756,69887.17754,14.74104,0.04586,100.00035
0,miso1053_20241108,67155.12996,69.80033,67118.59041,20.99285,67153.61502,16.83719,0.05441,99.99774
0,miso1054_20241108,58654.31455,42.73298,58628.43563,51.88445,58655.68046,25.63677,0.04412,100.00233
0,miso1055_20241108,69009.2156,43.4143,68977.93263,39.82396,69009.65029,20.48238,0.04533,100.00063
0,miso1056_20241108,67202.39152,25.2925,67170.00033,17.59645,67202.09025,16.7337,0.0482,99.99955
0,miso1057_20241108,64902.45654,23.7101,64873.92888,22.10935,64903.04452,16.70824,0.04395,100.00091
0,miso1058_20241108,58653.59088,20.01738,58624.19569,18.10358,58655.01878,14.8147,0.05012,100.00243
0,miso1059_20241108,62757.47962,22.39427,62725.66066,17.31009,62758.97549,14.50593,0.0507,100.00238
0,miso1060_20241108,65815.1738,25.59025,65788.98269,25.6241,65817.8639,15.46865,0.03979,100.00409
0,miso1061_20241108,69762.65745,30.2971,69732.63704,22.37753,69762.44645,16.01178,0.04303,99.9997
0,miso1062_20241108,67049.69582,26.57025,67017.94806,19.19096,67049.46684,14.79247,0.04735,99.99966
0,miso1063_20241108,58863.44831,24.80669,58832.87199,19.78453,58863.81312,16.83442,0.05194,100.00062
0,miso1064_20241108,66889.20414,29.10959,66859.19237,21.73764,66888.70513,13.34084,0.04487,99.99925
0,miso1065_20241108,63651.89346,24.04564,63626.87797,27.58218,63652.29279,12.19176,0.0393,100.00063
0,miso1066_20241108,63353.00417,24.52339,63327.27332,17.94056,63353.2517,14.52873,0.04062,100.00039
0,miso1067_20241108,69462.56888,22.9323,69431.54438,20.15255,69462.93303,12.14143,0.04466,100.00052
0,miso1068_20241108,61504.44494,54.87113,61473.52655,23.73683,61501.65413,35.29096,0.05027,99.99546
0,miso1069_20241108,64423.04303,30.15773,64391.29268,20.13696,64422.30384,17.34811,0.04928,99.99885
0,miso1070_20241108,66807.60412,19.78639,66777.76509,21.35737,66807.16267,15.90166,0.04466,99.99934
0,miso1071_20241108,64397.37612,34.93008,64366.48624,22.57261,64398.78056,15.24671,0.04797,100.00218
0,miso1072_20241108,61317.52322,23.85637,61286.71692,17.70297,61318.97382,14.6467,0.05024,100.00237
0,miso1073_20241108,71435.73539,26.62749,71407.19861,17.03746,71435.2538,7.12597,0.03995,99.99933
0,miso1074_20241108,61463.92301,102.09171,61435.41581,19.7072,61462.60925,23.45597,0.04638,99.99786
0,miso1075_20241108,68403.9162,22.80608,68375.44588,18.07291,68405.19162,15.21998,0.04162,100.00186
0,miso1076_20241108,62339.37819,24.94075,62311.54265,18.94365,62340.13893,15.14133,0.04465,100.00122
0,miso1077_20241108,65947.25807,21.59364,65916.99345,18.54422,65947.36404,11.88972,0.04589,100.00016
0,miso1078_20241108,66059.01319,29.36779,66028.92015,28.54796,66057.31264,19.00512,0.04555,99.99743
0,miso1079_20241108,67025.14064,29.17475,66999.35617,17.05891,67025.04906,18.38797,0.03847,99.99986
0,miso1080_20241108,57808.02515,22.96238,57776.7772,21.0845,57808.97551,13.82941,0.05405,100.00164
0,miso1081_20241108,64234.28983,21.77608,64201.76204,18.05198,64234.26757,13.50691,0.05064,99.99997
0,miso1082_20241108,61168.31261,41.03655,61135.99966,20.50927,61166.71312,23.63591,0.05283,99.99739
0,miso1083_20241108,62735.58235,41.41232,62705.51391,25.79484,62738.30745,14.34131,0.04793,100.00434
0,miso1084_20241108,73306.14987,25.41965,73274.45096,18.78558,73305.90928,13.62744,0.04324,99.99967
0,miso1085_20241108,61298.55734,19.71863,61272.162,18.77562,61298.66574,12.49298,0.04306,100.00018
0,miso1086_20241108,72669.84951,23.76563,72640.09723,20.25184,72668.52518,15.95436,0.04094,99.99818
0,miso1087_20241108,65847.85567,25.50077,65818.25819,19.85392,65847.68504,14.12629,0.04495,99.99974
0,miso1088_20241108,71391.84798,31.0185,71362.67536,21.3118,71392.97681,13.19804,0.04086,100.00158
0,miso1089_20241108,69385.3324,18.53213,69356.94984,16.6987,69385.68433,12.62876,0.04091,100.00051
0,miso1090_20241108,75446.28297,42.57898,75417.36853,23.26869,75445.81714,14.62624,0.03832,99.99938
0,miso1091_20241108,65844.50934,26.12092,65814.27336,21.15477,65846.11245,15.93957,0.04592,100.00243
0,miso1092_20241108,65075.61675,21.81868,65048.08822,20.71191,65075.82412,14.06234,0.0423,100.00032
0,miso1093_20241108,61480.19462,24.59562,61450.87195,22.4298,61480.82714,15.17002,0.04769,100.00103
0,miso1094_20241108,60216.81761,28.04058,60189.37484,17.98412,60217.20342,19.75257,0.04557,100.00064
0,miso1095_20241108,61700.88593,24.85088,61670.83014,26.51653,61699.82454,22.03159,0.04871,99.99828
0,miso1096_20241108,67851.69769,20.13725,67820.4042,20.24115,67851.6755,15.83346,0.04612,99.99997
0,miso1097_20241108,65550.19489,29.08965,65523.21383,32.46899,65551.48175,15.90674,0.04116,100.00196
0,miso1098_20241108,63861.90313,36.27188,63833.47891,30.49886,63861.62554,18.74476,0.04451,99.99957
0,miso1099_20241108,65145.10492,26.08231,65112.89272,18.67401,65145.95729,13.7318,0.04945,100.00131
0,miso1100_20241108,67046.60795,30.36572,67017.31265,16.93903,67045.76604,12.44749,0.04369,99.99874


==> data/duality_gap_in_percent_244k.txt <==
name,duality_gap
miso1000,1.40666e-08
miso100,1.83975e-06
miso101,3.08133e-07
miso102,4.28601e-06
miso103,-2.89895e-09
miso104,1.1157e-06
miso105,4.0245e-06
miso106,4.49619e-08
miso107,4.90599e-06
miso108,6.08868e-06
miso109,7.39867e-06
miso10,6.9863e-06
miso110,1.08319e-06
miso111,5.0752e-09
miso112,-4.33222e-08
miso113,-3.27798e-09
miso114,8.69098e-06
miso115,1.39702e-06
miso116,3.98822e-06
miso117,3.71964e-06
miso118,6.40412e-07
miso119,4.18262e-06
miso11,8.00003e-06
miso120,4.88235e-06
miso121,7.86613e-06
miso122,6.53619e-07
miso123,-8.95033e-08
miso124,4.02155e-06
miso125,1.94809e-05
miso126,5.77272e-06
miso127,-6.86362e-09
miso128,1.84203e-06
miso129,1.49278e-06
miso12,2.92808e-06
miso130,-5.14308e-09
miso131,4.62615e-07
miso132,-1.31253e-09
miso133,4.15536e-06
miso134,1.0687e-06
miso135,-4.0342e-09
miso136,9.67028e-06
miso137,7.51556e-06
miso138,6.65929e-06
miso139,9.19635e-08
miso13,3.24551e-06
miso140,1.58026e-06
miso141,2.96342e-07
miso142,-5.26664e-08
miso143,4.64926e-06
miso144,7.62881e-07
miso145,-1.44316e-08
miso146,4.83117e-06
miso147,3.93082e-06
miso148,7.56103e-07
miso149,-3.7551e-09
miso14,5.80763e-06
miso150,1.49935e-06
miso151,5.26876e-06
miso152,6.79403e-06
miso153,1.14204e-06
miso154,1.2043e-05
miso155,-1.50304e-08
miso156,2.78432e-06
miso157,3.16824e-08
miso158,2.39411e-08
miso159,3.14991e-07
miso15,5.35462e-07
miso160,1.18249e-06
miso161,2.64298e-06
miso162,5.68594e-06
miso163,7.27446e-06
miso164,7.6143e-06
miso165,3.49207e-06
miso166,1.3422e-06
miso167,7.44629e-06
miso168,1.42745e-06
miso169,3.16909e-06
miso16,-1.26122e-08
miso170,2.8693e-06
miso171,8.53664e-06
miso172,3.63105e-07
miso173,9.44701e-06
miso174,1.71482e-06
miso175,-5.96998e-10
miso176,8.09903e-07
miso177,7.71745e-06
miso178,-2.10957e-09
miso179,1.71415e-06
miso17,8.20709e-06
miso180,-6.1002e-09
miso181,1.47243e-06
miso182,-2.4467e-08
miso183,5.88384e-07
miso184,1.29954e-06
miso185,1.54975e-06
miso186,-4.1272e-09
miso187,7.68929e-06
miso188,2.351e-06
miso189,2.67085e-06
miso18,-2.74506e-09
miso190,-1.40146e-07
miso191,3.43422e-06
miso192,2.21003e-06
miso193,-2.96156e-09
miso194,3.39039e-06
miso195,6.56585e-08
miso196,-7.74671e-09
miso197,1.68679e-06
miso198,2.3115e-06
miso199,-3.36903e-09
miso19,3.21088e-06
miso1,4.30486e-06
miso200,-2.84189e-09
miso201,-1.28692e-07
miso202,3.23731e-06
miso203,1.40985e-07
miso204,6.2795e-07
miso205,6.07107e-07
miso206,8.4008e-07
miso207,3.34811e-06
miso208,1.73736e-06
miso209,3.33885e-07
miso20,1.27873e-06
miso210,4.31271e-06
miso211,7.71154e-06
miso212,-2.12208e-08
miso213,3.69602e-06
miso214,5.68056e-06
miso215,1.51657e-07
miso216,6.01755e-08
miso217,4.43276e-07
miso218,2.03735e-07
miso219,1.43741e-06
miso21,-5.98979e-08
miso220,-4.742e-08
miso221,-1.45987e-08
miso222,-3.64882e-09
miso223,-3.3094e-09
miso224,3.33908e-06
miso225,1.99668e-07
miso226,1.28644e-06
miso227,2.83248e-07
miso228,-3.54709e-07
miso229,7.9841e-06
miso22,5.28038e-06
miso230,1.05124e-06
miso231,6.06261e-07
miso232,-2.30348e-08
miso233,1.10816e-06
miso234,-1.24021e-07
miso235,-8.91095e-09
miso236,-1.60019e-08
miso237,9.82973e-07
miso238,1.05005e-06
miso239,3.63247e-06
miso23,2.45016e-06
miso240,9.48324e-07
miso241,6.13694e-07
miso242,5.87157e-07
miso243,7.20928e-06
miso244,-3.88962e-08
miso245,3.161e-06
miso246,-3.02595e-09
miso247,1.82604e-06
miso248,5.13174e-06
miso249,1.16911e-06
miso24,7.69939e-06
miso250,1.50169e-06
miso251,-1.42872e-08
miso252,-7.98983e-08
miso253,-1.50335e-08
miso254,6.34807e-06
miso255,2.72512e-07
miso256,2.09956e-06
miso257,-8.72777e-08
miso258,-2.59488e-08
miso259,2.55649e-06
miso25,1.84718e-07
miso260,2.00354e-06
miso261,-1.50569e-08
miso262,-1.95664e-09
miso263,2.22609e-08
miso264,1.40871e-06
miso265,-3.68125e-09
miso266,4.36731e-07
miso267,-4.68349e-09
miso268,7.29943e-06
miso269,7.22187e-06
miso26,6.56868e-08
miso270,2.06874e-06
miso271,5.36939e-06
miso272,6.95707e-07
miso273,-4.31423e-09
miso274,-1.03489e-08
miso275,-2.15645e-11
miso276,4.46765e-06
miso277,-1.54374e-08
miso278,-6.14224e-10
miso279,3.74513e-06
miso27,4.49878e-06
miso280,2.10289e-06
miso281,-1.69092e-07
miso282,-1.5125e-07
miso283,-1.87125e-08
miso284,-1.61875e-08
miso285,1.23163e-06
miso286,2.59123e-06
miso287,5.25465e-07
miso288,3.09847e-06
miso289,1.06521e-06
miso28,2.93175e-08
miso290,4.25496e-06
miso291,2.0781e-06
miso292,1.0652e-05
miso293,5.36964e-06
miso294,-4.77387e-08
miso295,5.49268e-06
miso296,-1.23528e-07
miso297,1.95816e-06
miso298,3.06617e-06
miso299,1.00177e-06
miso29,3.90971e-07
miso2,1.54279e-06
miso300,3.71014e-07
miso301,-1.67023e-07
miso302,1.63358e-06
miso303,-1.56867e-08
miso304,1.62934e-06
miso305,1.1935e-06
miso306,1.0264e-05
miso307,1.10265e-05
miso308,3.65425e-07
miso309,3.68551e-06
miso30,2.05975e-06
miso310,-1.07867e-09
miso311,1.41996e-06
miso312,1.19299e-07
miso313,2.56545e-06
miso314,-1.39864e-10
miso315,1.17912e-06
miso316,-4.26083e-07
miso317,8.74974e-07
miso318,-3.16688e-08
miso319,-8.84079e-08
miso31,1.46696e-08
miso320,4.82573e-06
miso321,1.41251e-06
miso322,-1.05543e-08
miso323,-3.68368e-09
miso324,-5.45166e-09
miso325,9.16858e-06
miso326,5.96734e-06
miso327,7.14707e-06
miso328,-6.74221e-08
miso329,3.09291e-08
miso32,2.70248e-06
miso330,-2.0223e-07
miso331,-2.49649e-08
miso332,-2.69062e-08
miso333,-2.17717e-08
miso334,4.44881e-06
miso335,2.55525e-06
miso336,4.04403e-06
miso337,-5.94227e-09
miso338,2.25962e-07
miso339,-1.55392e-08
miso33,-4.96768e-09
miso340,1.92922e-06
miso341,3.45965e-06
miso342,3.28297e-07
miso343,1.69058e-06
miso344,3.84266e-06
miso345,-3.62724e-08
miso346,9.36802e-06
miso347,4.64941e-07
miso348,-2.5683e-07
miso349,-4.8393e-08
miso34,5.79474e-07
miso350,3.09653e-06
miso351,5.39815e-06
miso352,1.57818e-06
miso353,5.30694e-07
miso354,5.08848e-06
miso355,1.54643e-06
miso356,5.89264e-06
miso357,1.86986e-06
miso358,-4.82274e-10
miso359,7.82133e-08
miso35,9.15261e-07
miso360,5.11543e-06
miso361,1.84331e-06
miso362,4.87271e-06
miso363,-1.79632e-08
miso364,4.93e-06
miso365,1.04034e-06
miso366,1.8535e-06
miso367,9.23039e-07
miso368,6.15388e-07
miso369,1.98737e-09
miso36,-2.1083e-08
miso370,2.52845e-08
miso371,9.22999e-06
miso372,2.51985e-06
miso373,3.20101e-07
miso374,1.10259e-06
miso375,4.7406e-07
miso376,1.79239e-07
miso377,4.07244e-06
miso378,3.07523e-07
miso379,1.27466e-07
miso37,1.6446e-06
miso380,6.35266e-06
miso381,5.96061e-07
miso382,3.07325e-07
miso383,-7.23827e-08
miso384,4.46211e-06
miso385,5.28638e-07
miso386,-1.39989e-08
miso387,4.95449e-06
miso388,8.69153e-06
miso389,2.79926e-06
miso38,7.71127e-07
miso390,9.06093e-07
miso391,7.36498e-07
miso392,3.42756e-06
miso393,-2.54648e-07
miso394,3.61196e-07
miso395,3.88351e-07
miso396,1.47655e-06
miso397,2.24564e-06
miso398,1.02763e-05
miso399,2.5609e-07
miso39,-2.59824e-07
miso3,1.10317e-06
miso400,4.66679e-06
miso401,-6.46866e-09
miso402,-1.09015e-08
miso403,6.68531e-08
miso404,-1.04829e-07
miso405,1.01614e-05
miso406,1.95706e-07
miso407,8.87915e-07
miso408,-2.12193e-08
miso409,-6.8216e-09
miso40,1.46833e-06
miso410,7.4752e-06
miso411,1.1501e-06
miso412,1.42551e-06
miso413,3.8408e-06
miso414,2.40419e-06
miso415,-1.08183e-08
miso416,9.28408e-06
miso417,4.70787e-06
miso418,6.59848e-06
miso419,-6.09853e-09
miso41,2.35557e-07
miso420,-1.58153e-08
miso421,-9.85748e-09
miso422,3.2448e-06
miso423,1.29416e-07
miso424,5.45854e-06
miso425,5.54854e-06
miso426,2.11455e-06
miso427,1.18583e-06
miso428,-3.79975e-08
miso429,8.02777e-07
miso42,-1.22418e-07
miso430,-3.00628e-07
miso431,2.43809e-06
miso432,3.72394e-06
miso433,2.30002e-06
miso434,-6.37607e-08
miso435,-3.56527e-07
miso436,3.64248e-06
miso437,5.5804e-06
miso438,2.33562e-06
miso439,1.06675e-06
miso43,-1.46542e-07
miso440,-4.86162e-09
miso441,-1.57091e-08
miso442,1.57159e-06
miso443,-4.68761e-09
miso444,-3.22301e-09
miso445,1.17533e-06
miso446,4.1529e-06
miso447,2.42486e-06
miso448,6.53218e-07
miso449,-5.76963e-09
miso44,-1.67421e-08
miso450,3.46198e-06
miso451,7.12704e-06
miso452,5.21573e-08
miso453,4.03632e-06
miso454,1.18213e-06
miso455,-5.88577e-09
miso456,2.15787e-06
miso457,9.78673e-07
miso458,-2.31e-08
miso459,-1.74424e-07
miso45,9.51131e-08
miso460,-4.73496e-08
miso461,1.40497e-06
miso462,-1.72241e-08
miso463,7.27028e-07
miso464,5.09108e-06
miso465,2.00978e-06
miso466,-1.43162e-08
miso467,1.61716e-06
miso468,7.54556e-06
miso469,-1.11171e-08
miso46,-9.47471e-08
miso470,1.20354e-05
miso471,2.84295e-07
miso472,4.93036e-06
miso473,6.30963e-07
miso474,-8.16823e-08
miso475,-6.16363e-09
miso476,-2.85908e-12
miso477,3.21048e-07
miso478,-1.04103e-07
miso479,1.42478e-07
miso47,5.47513e-06
miso480,2.23998e-06
miso481,3.38064e-07
miso482,1.36994e-06
miso483,-5.35454e-09
miso484,2.51877e-06
miso485,2.38776e-06
miso486,-6.77316e-09
miso487,1.22685e-06
miso488,1.1251e-07
miso489,5.71797e-08
miso48,6.16624e-06
miso490,-5.08031e-08
miso491,2.05206e-06
miso492,1.33477e-05
miso493,3.05095e-06
miso494,1.19597e-06
miso495,2.85849e-06
miso496,7.67257e-06
miso497,8.11985e-06
miso498,1.06868e-06
miso499,6.58912e-06
miso49,2.22621e-06
miso4,8.34087e-06
miso500,2.16291e-07
miso501,6.3125e-07
miso502,3.65343e-07
miso503,2.30369e-06
miso504,4.46084e-06
miso505,2.24815e-07
miso506,-1.01695e-08
miso507,5.10893e-07
miso508,3.77137e-06
miso509,-2.90827e-07
miso50,1.59566e-06
miso510,2.76284e-06
miso511,1.27546e-05
miso512,6.64378e-07
miso513,1.67962e-06
miso514,3.44438e-07
miso515,2.6651e-06
miso516,3.6844e-06
miso517,2.4108e-06
miso518,2.79977e-06
miso519,4.50915e-06
miso51,4.76657e-07
miso520,1.74903e-07
miso521,5.75981e-06
miso522,-4.26096e-08
miso523,2.02388e-06
miso524,3.70385e-06
miso525,2.80528e-06
miso526,-8.72949e-09
miso527,5.20307e-06
miso528,3.40596e-06
miso529,3.80386e-06
miso52,8.04215e-06
miso530,-3.59355e-08
miso531,1.35103e-06
miso532,2.05562e-06
miso533,1.2134e-06
miso534,-1.46139e-08
miso535,4.73586e-07
miso536,3.29848e-06
miso537,6.4475e-06
miso538,2.031e-06
miso539,1.11301e-06
miso53,1.98677e-06
miso540,2.58802e-06
miso541,8.38166e-07
miso542,2.83208e-07
miso543,4.91355e-06
miso544,8.07637e-06
miso545,2.20208e-06
miso546,-7.1883e-09
miso547,-1.54505e-07
miso548,1.26849e-06
miso549,8.55953e-07
miso54,3.28962e-07
miso550,-9.75549e-08
miso551,-9.89787e-09
miso552,5.84171e-06
miso553,5.3285e-06
miso554,2.03121e-07
miso555,4.95118e-07
miso556,-2.69839e-08
miso557,1.12894e-07
miso558,-1.55353e-08
miso559,3.00102e-06
miso55,4.10098e-06
miso560,5.9088e-06
miso561,2.76284e-06
miso562,5.38476e-06
miso563,-4.47277e-09
miso564,4.92489e-06
miso565,-1.75999e-08
miso566,3.90507e-06
miso567,4.5128e-06
miso568,4.55613e-06
miso569,2.13021e-06
miso56,3.92669e-06
miso570,3.65941e-07
miso571,5.52347e-07
miso572,4.83651e-07
miso573,4.8628e-06
miso574,-1.21882e-08
miso575,5.51706e-07
miso576,6.12061e-07
miso577,5.88026e-07
miso578,2.5421e-06
miso579,5.93075e-06
miso57,-3.85448e-09
miso580,2.38516e-07
miso581,6.19554e-06
miso582,1.35335e-05
miso583,5.18769e-06
miso584,2.71146e-06
miso585,2.01679e-06
miso586,7.95356e-06
miso587,1.98503e-06
miso588,2.95082e-06
miso589,3.42228e-06
miso58,3.32592e-06
miso590,-6.94673e-09
miso591,-4.3523e-08
miso592,2.93669e-07
miso593,5.53662e-07
miso594,-2.58304e-09
miso595,5.39157e-06
miso596,1.12426e-06
miso597,8.49233e-06
miso598,1.67719e-06
miso599,4.1418e-07
miso59,4.80873e-06
miso5,1.38063e-06
miso600,-1.15881e-07
miso601,-3.55471e-08
miso602,1.46938e-06
miso603,4.81144e-06
miso604,7.7091e-06
miso605,-1.10975e-07
miso606,2.83536e-06
miso607,1.46914e-05
miso608,-1.95815e-08
miso609,4.88909e-06
miso60,3.49921e-06
miso610,7.22236e-06
miso611,4.38513e-07
miso612,-5.14713e-09
miso613,3.89622e-06
miso614,-3.58726e-09
miso615,3.67777e-06
miso616,6.15148e-06
miso617,9.89924e-08
miso618,-1.87585e-09
miso619,2.91558e-06
miso61,1.63568e-06
miso620,1.30698e-08
miso621,-2.49723e-08
miso622,1.29567e-05
miso623,2.46585e-06
miso624,4.36779e-06
miso625,9.41796e-08
miso626,4.94772e-07
miso627,-4.12094e-08
miso628,3.98596e-06
miso629,2.46929e-06
miso62,1.34055e-06
miso630,8.51834e-06
miso631,-4.25285e-08
miso632,6.4257e-08
miso633,4.52841e-06
miso634,1.41778e-06
miso635,1.50608e-05
miso636,5.12059e-06
miso637,-6.16654e-08
miso638,2.63677e-06
miso639,-4.17847e-09
miso63,1.95992e-06
miso640,5.23001e-06
miso641,-2.3747e-09
miso642,1.43787e-06
miso643,5.61871e-06
miso644,2.52372e-06
miso645,3.92723e-06
miso646,1.9831e-06
miso647,1.82652e-06
miso648,9.04665e-07
miso649,8.70469e-07
miso64,3.33163e-06
miso650,5.84138e-07
miso651,1.42762e-06
miso652,9.93988e-07
miso653,9.07653e-07
miso654,6.48714e-07
miso655,1.49925e-06
miso656,2.10057e-06
miso657,-6.47188e-09
miso658,1.78088e-06
miso659,8.02276e-07
miso65,3.75051e-07
miso660,2.37371e-06
miso661,3.97128e-06
miso662,-6.99028e-09
miso663,2.22695e-06
miso664,3.39581e-06
miso665,2.13088e-06
miso666,3.89969e-07
miso667,-9.86204e-09
miso668,-3.91479e-09
miso669,-1.00859e-07
miso66,4.99044e-07
miso670,1.09765e-05
miso671,-6.67547e-09
miso672,-1.02632e-08
miso673,1.76939e-06
miso674,2.36053e-06
miso675,4.22694e-06
miso676,4.08483e-06
miso677,1.04278e-06
miso678,8.23781e-08
miso679,2.56034e-07
miso67,3.02743e-06
miso680,-8.93604e-08
miso681,6.90191e-06
miso682,4.32892e-06
miso683,1.26885e-05
miso684,-4.5152e-09
miso685,8.20622e-08
miso686,3.32915e-06
miso687,1.42539e-06
miso688,2.2742e-06
miso689,-9.16423e-08
miso68,-1.3109e-08
miso690,1.5538e-06
miso691,-1.06627e-08
miso692,8.92363e-06
miso693,-6.9323e-09
miso694,-7.094e-10
miso695,6.09471e-06
miso696,2.60657e-08
miso697,2.99008e-06
miso698,3.47309e-06
miso699,5.25936e-07
miso69,1.98992e-06
miso6,-1.93825e-07
miso700,-3.31516e-08
miso701,2.66855e-06
miso702,2.00718e-08
miso703,1.54213e-05
miso704,2.88073e-06
miso705,1.84535e-06
miso706,3.57333e-06
miso707,1.77064e-05
miso708,6.85235e-07
miso709,4.79179e-06
miso70,1.28981e-05
miso710,-2.62207e-09
miso711,1.22265e-06
miso712,-4.95693e-10
miso713,4.03583e-06
miso714,2.34651e-06
miso715,6.03587e-06
miso716,1.4996e-06
miso717,4.86492e-06
miso718,1.22734e-06
miso719,-1.58766e-08
miso71,5.44854e-06
miso720,1.58162e-06
miso721,-7.25673e-09
miso722,9.83462e-07
miso723,1.35717e-08
miso724,-5.84789e-09
miso725,2.09543e-06
miso726,1.38061e-08
miso727,4.09399e-06
miso728,3.85081e-06
miso729,1.43481e-06
miso72,-1.00122e-08
miso730,4.8183e-07
miso731,1.17669e-06
miso732,-1.49765e-07
miso733,4.59541e-06
miso734,1.58083e-06
miso735,2.46349e-06
miso736,2.37726e-07
miso737,6.36267e-07
miso738,2.99649e-06
miso739,-4.75758e-09
miso73,-2.34307e-09
miso740,6.64802e-07
miso741,7.9628e-06
miso742,8.28455e-06
miso743,1.06243e-06
miso744,6.12204e-07
miso745,7.92608e-07
miso746,1.12273e-05
miso747,7.52992e-06
miso748,2.67033e-07
miso749,3.1573e-07
miso74,-7.66438e-10
miso750,1.5304e-06
miso751,4.60386e-06
miso752,4.18985e-07
miso753,-1.1291e-08
miso754,-5.37987e-08
miso755,1.38742e-06
miso756,7.02792e-06
miso757,5.83316e-06
miso758,5.8506e-06
miso759,7.88495e-06
miso75,-1.02903e-09
miso760,2.50379e-06
miso761,3.4788e-06
miso762,1.05647e-06
miso763,-4.57051e-08
miso764,1.74361e-06
miso765,9.76592e-07
miso766,2.82149e-06
miso767,3.21371e-06
miso768,4.79451e-06
miso769,3.59509e-06
miso76,9.52765e-06
miso770,-4.71152e-08
miso771,9.85465e-06
miso772,-2.91151e-08
miso773,2.47572e-06
miso774,5.57076e-06
miso775,1.07852e-05
miso776,7.33658e-07
miso777,7.88946e-06
miso778,4.45094e-07
miso779,-5.52796e-09
miso77,4.00707e-07
miso780,2.18594e-07
miso781,3.91497e-06
miso782,3.76151e-06
miso783,1.15269e-05
miso784,4.00231e-06
miso785,7.91061e-06
miso786,9.49556e-07
miso787,2.37808e-06
miso788,6.27466e-07
miso789,3.02972e-06
miso78,2.62808e-06
miso790,5.93961e-06
miso791,-4.48783e-08
miso792,-2.37301e-07
miso793,-1.33099e-08
miso794,1.26553e-06
miso795,2.41512e-06
miso796,6.7439e-06
miso797,1.07455e-07
miso798,3.96571e-06
miso799,4.17521e-06
miso79,7.89256e-07
miso7,3.38536e-06
miso800,1.29649e-06
miso801,6.47421e-06
miso802,1.73159e-07
miso803,-2.137e-10
miso804,-1.40631e-07
miso805,6.78043e-06
miso806,8.07698e-07
miso807,3.36533e-07
miso808,2.7946e-07
miso809,-5.12957e-09
miso80,2.62325e-06
miso810,-3.26418e-10
miso811,1.66025e-06
miso812,-3.0792e-08
miso813,-1.48237e-07
miso814,1.97446e-07
miso815,9.17292e-07
miso816,9.77181e-06
miso817,1.21903e-06
miso818,4.10723e-06
miso819,6.25183e-07
miso81,-4.32004e-08
miso820,-5.58901e-09
miso821,7.68085e-06
miso822,1.07633e-06
miso823,-4.45481e-07
miso824,1.15593e-08
miso825,1.10084e-06
miso826,2.175e-06
miso827,-4.67919e-10
miso828,5.47866e-07
miso829,1.65807e-07
miso82,-8.40111e-10
miso830,1.50053e-06
miso831,-6.49536e-08
miso832,-4.90723e-08
miso833,4.1064e-07
miso834,3.85055e-06
miso835,2.8048e-06
miso836,1.09035e-06
miso837,1.71542e-06
miso838,5.21549e-07
miso839,3.74194e-06
miso83,3.86367e-06
miso840,-6.34515e-09
miso841,-8.15509e-09
miso842,-1.61771e-08
miso843,6.09124e-06
miso844,-1.74819e-08
miso845,2.34252e-06
miso846,1.2672e-06
miso847,1.15553e-06
miso848,-2.21295e-08
miso849,-3.83474e-07
miso84,4.61393e-06
miso850,5.02807e-06
miso851,2.34703e-07
miso852,-2.19366e-08
miso853,7.74444e-07
miso854,7.2742e-06
miso855,-1.90383e-08
miso856,5.13474e-06
miso857,2.70542e-06
miso858,7.1636e-07
miso859,9.15562e-06
miso85,1.53329e-06
miso860,1.64345e-07
miso861,-4.40677e-08
miso862,-4.47236e-09
miso863,8.81096e-06
miso864,5.91802e-06
miso865,4.47223e-06
miso866,-1.13412e-08
miso867,3.62584e-06
miso868,1.24741e-06
miso869,1.35857e-06
miso86,4.33864e-06
miso870,9.34915e-07
miso871,1.55928e-06
miso872,3.93089e-06
miso873,7.9248e-06
miso874,1.49201e-06
miso875,8.72203e-07
miso876,9.32754e-06
miso877,6.4783e-07
miso878,3.63336e-06
miso879,7.46169e-06
miso87,8.49988e-07
miso880,2.61706e-06
miso881,2.37487e-06
miso882,-1.91631e-09
miso883,9.08025e-06
miso884,2.29399e-06
miso885,7.96439e-07
miso886,1.50945e-06
miso887,2.32555e-07
miso888,8.08277e-07
miso889,-4.228e-08
miso88,3.8635e-06
miso890,2.86858e-06
miso891,-4.10333e-08
miso892,1.28814e-06
miso893,3.59228e-07
miso894,-7.59964e-09
miso895,2.3404e-06
miso896,1.94157e-06
miso897,9.15955e-06
miso898,1.57852e-06
miso899,1.79424e-06
miso89,1.25248e-07
miso8,1.94418e-05
miso900,-7.91853e-09
miso901,3.67093e-06
miso902,8.26223e-08
miso903,8.40531e-06
miso904,1.10842e-05
miso905,1.44829e-07
miso906,1.78216e-06
miso907,-2.83888e-08
miso908,-1.23055e-08
miso909,1.83209e-06
miso90,2.88262e-06
miso910,6.41126e-06
miso911,-1.73839e-08
miso912,-4.94708e-09
miso913,1.78336e-06
miso914,-1.63167e-07
miso915,4.26865e-06
miso916,2.79212e-06
miso917,2.45409e-06
miso918,2.83188e-06
miso919,4.24134e-07
miso91,5.68589e-08
miso920,4.72836e-06
miso921,6.9115e-07
miso922,-5.1443e-08
miso923,1.07653e-06
miso924,1.51588e-06
miso925,3.16501e-07
miso926,-4.45949e-09
miso927,-1.27122e-09
miso928,-3.21128e-08
miso929,4.91362e-06
miso92,3.70315e-06
miso930,-1.16092e-07
miso931,6.06214e-07
miso932,1.11111e-06
miso933,8.12142e-06
miso934,-2.77413e-09
miso935,6.6479e-06
miso936,-5.20793e-08
miso937,6.3098e-07
miso938,-3.79203e-09
miso939,5.42721e-06
miso93,2.07846e-07
miso940,2.01396e-06
miso941,3.74123e-06
miso942,1.58187e-06
miso943,-4.67465e-09
miso944,8.52912e-06
miso945,4.81023e-07
miso946,1.3407e-05
miso947,2.40229e-07
miso948,-4.2874e-08
miso949,4.87593e-09
miso94,-6.91696e-09
miso950,2.69433e-06
miso951,-6.43266e-09
miso952,-1.20923e-08
miso953,3.20073e-06
miso954,2.20149e-06
miso955,2.71491e-07
miso956,9.72762e-06
miso957,1.01715e-06
miso958,1.51921e-07
miso959,4.25731e-06
miso95,2.43728e-06
miso960,5.19589e-08
miso961,7.02821e-06
miso962,1.13364e-06
miso963,7.19028e-07
miso964,-1.65374e-07
miso965,2.72735e-06
miso966,8.04888e-07
miso967,1.88992e-05
miso968,5.56905e-07
miso969,4.51797e-06
miso96,5.99829e-06
miso970,-3.13321e-09
miso971,3.88164e-06
miso972,5.46852e-06
miso973,3.56013e-07
miso974,6.85154e-07
miso975,-1.92882e-08
miso976,1.63978e-06
miso977,2.77462e-06
miso978,2.11093e-06
miso979,7.62665e-07
miso97,-9.99789e-10
miso980,-6.99174e-08
miso981,-1.69669e-07
miso982,5.17418e-06
miso983,8.8668e-06
miso984,6.84353e-07
miso985,-1.08728e-07
miso986,3.84002e-06
miso987,-1.41079e-08
miso988,-4.08868e-09
miso989,8.39563e-06
miso98,1.53505e-06
miso990,4.96032e-06
miso991,2.10353e-06
miso992,3.84139e-06
miso993,7.98489e-06
miso994,1.24193e-06
miso995,2.8628e-06
miso996,4.29663e-06
miso997,-3.76149e-08
miso998,-1.2615e-08
miso999,1.27018e-06
miso99,7.23696e-08
miso9,1.14457e-06


==> data/duality_gap_in_percent_2M.txt <==
name,duality_gap
miso1001,0.0464068
miso1002,0.0441395
miso1003,0.0425558
miso1004,0.0423017
miso1005,0.0431677
miso1006,0.0448512
miso1007,0.0407364
miso1008,0.0393344
miso1009,0.0401617
miso1010,0.0425056
miso1011,0.0493305
miso1012,0.0496624
miso1013,0.0409738
miso1014,0.044035
miso1015,0.0491693
miso1016,0.0396891
miso1017,0.0456927
miso1018,0.0449867
miso1019,0.0426823
miso1020,0.0412012
miso1021,0.0445481
miso1022,0.0433468
miso1023,0.0397048
miso1024,0.0456345
miso1025,0.0448561
miso1026,0.0438414
miso1027,0.0482275
miso1028,0.0502687
miso1029,0.0452924
miso1030,0.0381965
miso1031,0.0422946
miso1032,0.0440457
miso1033,0.0523712
miso1034,0.0392075
miso1035,0.044493
miso1036,0.0481696
miso1037,0.0407145
miso1038,0.042642
miso1039,0.041285
miso1040,0.0395879
miso1041,0.041314
miso1042,0.0489937
miso1043,0.0447798
miso1044,0.0430892
miso1045,0.0349439
miso1046,0.0402649
miso1047,0.0384585
miso1048,0.046263
miso1049,0.0402627
miso1050,0.0392516
miso1051,0.0450047
miso1052,0.0440752
miso1053,0.0483085
miso1054,0.0429531
miso1055,0.0365302
miso1056,0.0472529
miso1057,0.0428855
miso1058,0.0480113
miso1059,0.0493317
miso1060,0.038573
miso1061,0.0405751
miso1062,0.0463421
miso1063,0.0506645
miso1064,0.0437041
miso1065,0.0385481
miso1066,0.0390134
miso1067,0.042096
miso1068,0.0451515
miso1069,0.0471592
miso1070,0.0438933
miso1071,0.045223
miso1072,0.0485274
miso1073,0.0385096
miso1074,0.0470433
miso1075,0.039262
miso1076,0.0414569
miso1077,0.0448329
miso1078,0.0430334
miso1079,0.0381914
miso1080,0.0523157
miso1081,0.0493409
miso1082,0.0474192
miso1083,0.0458999
miso1084,0.0421117
miso1085,0.0422738
miso1086,0.0399166
miso1087,0.0394007
miso1088,0.0388406
miso1089,0.04072
miso1090,0.0362459
miso1091,0.0442596
miso1092,0.0409296
miso1093,0.0450644
miso1094,0.0441713
miso1095,0.0472566
miso1096,0.0443066
miso1097,0.0402166
miso1098,0.0411699
miso1099,0.047945
miso1100,0.0415495
miso1101,0.0390159
miso1102,0.0410991
miso1103,0.0386447
miso1104,0.0439452
miso1105,0.0507694
miso1106,0.0453821
miso1107,0.0452685
miso1108,0.0476733
miso1109,0.0461838
miso1110,0.0448845
miso1111,0.0434066
miso1112,0.0426952
miso1113,0.039508
miso1114,0.0409822
miso1115,0.0421375
miso1116,0.0428872
miso1117,0.0454798
miso1118,0.04047
miso1119,0.0430109
miso1120,0.0407908
miso1121,0.0425685
miso1122,0.0518505
miso1123,0.0469647
miso1124,0.0450358
miso1125,0.0459641
miso1126,0.0468369
miso1127,0.0447863
miso1128,0.0366482
miso1129,0.0431587
miso1130,0.0421315
miso1131,0.0453994
miso1132,0.042563
miso1133,0.0449728
miso1134,0.0391502
miso1135,0.0436314
miso1136,0.0451773
miso1137,0.0389642
miso1138,0.0437145
miso1139,0.0391919
miso1140,0.0424548
miso1141,0.0464198
miso1142,0.0409889
miso1143,0.0441801
miso1144,0.0484554
miso1145,0.0420396
miso1146,0.0443436
miso1147,0.0390209
miso1148,0.0496324
miso1149,0.0500465
miso1150,0.0375232
miso1151,0.0404695
miso1152,0.0422951
miso1153,0.0397187
miso1154,0.0487377
miso1155,0.0383762
miso1156,0.0449672
miso1157,0.0421853
miso1158,0.0491045
miso1159,0.0436405
miso1160,0.0395007
miso1161,0.0357991
miso1162,0.0416472
miso1163,0.0366635
miso1164,0.0453854
miso1165,0.0397613
miso1166,0.0427234
miso1167,0.0430358
miso1168,0.0493497
miso1169,0.053078
miso1170,0.0406954
miso1171,0.0471605
miso1172,0.0367696
miso1173,0.042678
miso1174,0.0479552
miso1175,0.0445177
miso1176,0.0444814
miso1177,0.0383543
miso1178,0.0513559
miso1179,0.0432721
miso1180,0.0393616
miso1181,0.0410039
miso1182,0.0462092
miso1183,0.0539204
miso1184,0.0453398
miso1185,0.0417553
miso1186,0.129222
miso1187,0.047071
miso1188,0.0454952
miso1189,0.0458176
miso1190,0.0447168
miso1191,0.0405239
miso1192,0.0485479
miso1193,0.0485286
miso1194,0.0474189
miso1195,0.0467701
miso1196,0.0459709
miso1197,0.0445074
miso1198,0.0479509
miso1199,0.0391284
miso1200,0.0401561
miso1201,0.0442858
miso1202,0.0439241
miso1203,0.0397367
miso1204,0.0455756
miso1205,0.0436561
miso1206,0.0389315
miso1207,0.0434295
miso1208,0.0346684
miso1209,0.0430991
miso1210,0.0433572
miso1211,0.0486969
miso1212,0.0390992
miso1213,0.0370677
miso1214,0.0378272
miso1215,0.111819
miso1216,0.0418252
miso1217,0.0444426
miso1218,0.0421241
miso1219,0.043544
miso1220,0.0527889
miso1221,0.0472903
miso1222,0.0427967
miso1223,0.0412003
miso1224,0.0360498
miso1225,0.0380147
miso1226,0.0362123
miso1227,0.044185
miso1228,0.0378779
miso1229,0.0473236
miso1230,0.0473301
miso1231,0.0483445
miso1232,0.0470883
miso1233,0.0454575
miso1234,0.0436991
miso1235,0.0522277
miso1236,0.0425615
miso1237,0.0423678
miso1238,0.043782
miso1239,0.0444348
miso1240,0.0457433
miso1241,0.0457918
miso1242,0.0451938
miso1243,0.0369151
miso1244,0.0495669
miso1245,0.049494
miso1246,0.0437987
miso1247,0.0377338
miso1248,0.0502801
miso1249,0.10277
miso1250,0.0428001
miso1251,0.0511941
miso1252,0.036422
miso1253,0.0429896
miso1254,0.0449854
miso1255,0.0422533
miso1256,0.0446186
miso1257,0.0398997
miso1258,0.0372214
miso1259,0.049195
miso1260,0.0445834
miso1261,0.0474417
miso1262,0.0507809
miso1263,0.0443284
miso1264,0.0387267
miso1265,0.0396631
miso1266,0.0490607
miso1267,0.0481388
miso1268,0.0392753
miso1269,0.0449086
miso1270,0.0412353
miso1271,0.0460953
miso1272,0.0439319
miso1273,0.0350171
miso1274,0.0398798
miso1275,0.0440046
miso1276,0.0470841
miso1277,0.0529995
miso1278,0.0384299
miso1279,0.0397725
miso1280,0.0509259
miso1281,0.0423067
miso1282,0.0425375
miso1283,0.0386806
miso1284,0.0409652
miso1285,0.0447706
miso1286,0.0421264
miso1287,0.0408363
miso1288,0.0426957
miso1289,0.0379275
miso1290,0.0434875
miso1291,0.0386214
miso1292,0.0450132
miso1293,0.0463687
miso1294,0.0403811
miso1295,0.0442729
miso1296,0.0415363
miso1297,0.041587
miso1298,0.0396296
miso1299,0.0409141
miso1300,0.0431704
miso1301,0.042817
miso1302,0.0396618
miso1303,0.0412269
miso1304,0.037928
miso1305,0.0473628
miso1306,0.0423399
miso1307,0.0464272
miso1308,0.045864
miso1309,0.0453564
miso1310,0.0499149
miso1311,0.0389872
miso1312,0.0378647
miso1313,0.039783
miso1314,0.0444928
miso1315,0.0510918
miso1316,0.0492085
miso1317,0.0379536
miso1318,0.039545
miso1319,0.0427823
miso1320,0.0448159
miso1321,0.0399408
miso1322,0.0444995
miso1323,0.0459938
miso1324,0.0407088
miso1325,0.0439936
miso1326,0.0452314
miso1327,0.0350836
miso1328,0.0404579
miso1329,0.0404559
miso1330,0.0370564
miso1331,0.0400478
miso1332,0.0392268
miso1333,0.0437695
miso1334,0.045291
miso1335,0.0383955
miso1336,0.0398106
miso1337,0.0428807
miso1338,0.0370461
miso1339,0.041095
miso1340,0.0488111
miso1341,0.0411725
miso1342,0.0424263
miso1343,0.0416515
miso1344,0.0402854
miso1345,0.0419798
miso1346,0.0475023
miso1347,0.0374418
miso1348,0.0406822
miso1349,0.038489
miso1350,0.0425351
miso1351,0.0405307
miso1352,0.0422078
miso1353,0.0471498
miso1354,0.0447371
miso1355,0.0407666
miso1356,0.0412771
miso1357,0.0459245
miso1358,0.039122
miso1359,0.0418367
miso1360,0.0445689
miso1361,0.0499729
miso1362,0.0437206
miso1363,0.037811
miso1364,0.037902
miso1365,0.0468682
miso1366,0.0505027
miso1367,0.0469234
miso1368,0.048885
miso1369,0.0487566
miso1370,0.0474627
miso1371,0.046659
miso1372,0.043122
miso1373,0.048534
miso1374,0.0423326
miso1375,0.0428036
miso1376,0.0422206
miso1377,0.0471734
miso1378,0.0437328
miso1379,0.0419517
miso1380,0.0401921
miso1381,0.0417366
miso1382,0.0409591
miso1383,0.0400078
miso1384,0.0405715
miso1385,0.0499437
miso1386,0.0466415
miso1387,0.0392578
miso1388,0.0468994
miso1389,0.0415944
miso1390,0.04118
miso1391,0.0447939
miso1392,0.0507674
miso1393,0.0433995
miso1394,0.0462171
miso1395,0.0374885
miso1396,0.0454092
miso1397,0.0446136
miso1398,0.0433769
miso1399,0.0356252
miso1400,0.038225
miso1401,0.0394434
miso1402,0.0392924
miso1403,0.0398735
miso1404,0.0406073
miso1405,0.0496659
miso1406,0.0422533
miso1407,0.0404768
miso1408,0.0472842
miso1409,0.0464684
miso1410,0.0418844
miso1411,0.0413031
miso1412,0.0422389
miso1413,0.0425236
miso1414,0.0444763
miso1415,0.0377272
miso1416,0.047272
miso1417,0.0388559
miso1418,0.0416097
miso1419,0.0375574
miso1420,0.0423278
miso1421,0.0487008
miso1422,0.039251
miso1423,0.0481457
miso1424,0.0472434
miso1425,0.0494431
miso1426,0.0409307
miso1427,0.0439733
miso1428,0.0417733
miso1429,0.0414075
miso1430,0.0413782
miso1431,0.0376416
miso1432,0.0423477
miso1433,0.0366801
miso1434,0.0441092
miso1435,0.0413235
miso1436,0.0431084
miso1437,0.0432636
miso1438,0.0449766
miso1439,0.0455194
miso1440,0.0430584
miso1441,0.0445083
miso1442,0.0443496
miso1443,0.0481124
miso1444,0.0410227
miso1445,0.0451828
miso1446,0.0493767
miso1447,0.046798
miso1448,0.045519
miso1449,0.037821
miso1450,0.0493203
miso1451,0.0380466
miso1452,0.0379836
miso1453,0.0420627
miso1454,0.0412764
miso1455,0.0403034
miso1456,0.0414295
miso1457,0.0400847
miso1458,0.0486535
miso1459,0.0483236
miso1460,0.0419546
miso1461,0.0423781
miso1462,0.0445793
miso1463,0.0509169
miso1464,0.047051
miso1465,0.0451984
miso1466,0.0460317
miso1467,0.0401232
miso1468,0.0546269
miso1469,0.0436956
miso1470,0.0388468
miso1471,0.0387382
miso1472,0.0424446
miso1473,0.0490835
miso1474,0.0383669
miso1475,0.0392317
miso1476,0.0453979
miso1477,0.0378913
miso1478,0.0417485
miso1479,0.0434175
miso1480,0.0404488
miso1481,0.0387286
miso1482,0.0424682
miso1483,0.0468767
miso1484,0.0461852
miso1485,0.0442816
miso1486,0.0374083
miso1487,0.0402438
miso1488,0.0416876
miso1489,0.0466281
miso1490,0.0437276
miso1491,0.0518778
miso1492,0.0413077
miso1493,0.0425761
miso1494,0.0378194
miso1495,0.043662
miso1496,0.0429084
miso1497,0.0453832
miso1498,0.0411476
miso1499,0.04029
miso1500,0.0380652
miso1501,0.0388061
miso1502,0.0403037
miso1503,0.0401547
miso1504,0.0401511
miso1505,0.0457429
miso1506,0.0356199
miso1507,0.0427783
miso1508,0.042756
miso1509,0.042134
miso1510,0.0484904
miso1511,0.041696
miso1512,0.0379795
miso1513,0.0486901
miso1514,0.0439167
miso1515,0.0447359
miso1516,0.0422948
miso1517,0.0403532
miso1518,0.0382795
miso1519,0.0402139
miso1520,0.0437915
miso1521,0.0403776
miso1522,0.0463552
miso1523,0.0452412
miso1524,0.0445657
miso1525,0.042574
miso1526,0.0446106
miso1527,0.0382398
miso1528,0.0460893
miso1529,0.0472121
miso1530,0.040306
miso1531,0.0384317
miso1532,0.0396563
miso1533,0.0429157
miso1534,0.0429375
miso1535,0.0479138
miso1536,0.0454117
miso1537,0.0397046
miso1538,0.0448722
miso1539,0.0394973
miso1540,0.04765
miso1541,0.039994
miso1542,0.0424274
miso1543,0.0459992
miso1544,0.0401226
miso1545,0.0430532
miso1546,0.043582
miso1547,0.0406559
miso1548,0.0445484
miso1549,0.0378198
miso1550,0.0430605
miso1551,0.0363641
miso1552,0.0446137
miso1553,0.053351
miso1554,0.0395708
miso1555,0.0494507
miso1556,0.0397217
miso1557,0.0455063
miso1558,0.0560376
miso1559,0.044641
miso1560,0.0496798
miso1561,0.0445554
miso1562,0.0498369
miso1563,0.0418261
miso1564,0.0426978
miso1565,0.042954
miso1566,0.0506657
miso1567,0.0380525
miso1568,0.0489843
miso1569,0.0535608
miso1570,0.0447715
miso1571,0.0439803
miso1572,0.0360136
miso1573,0.0462243
miso1574,0.042208
miso1575,0.0464547
miso1576,0.044379
miso1577,0.0426835
miso1578,0.0398848
miso1579,0.0471593
miso1580,0.0367656
miso1581,0.0427393
miso1582,0.0427837
miso1583,0.0447966
miso1584,0.0426695
miso1585,0.0541455
miso1586,0.0442955
miso1587,0.0432028
miso1588,0.0418183
miso1589,0.0410171
miso1590,0.0387805
miso1591,0.0416485
miso1592,0.0437918
miso1593,0.034492
miso1594,0.039985
miso1595,0.0379859
miso1596,0.0461545
miso1597,0.048694
miso1598,0.0475223
miso1599,0.0488116
miso1600,0.0446163
miso1601,0.0441551
miso1602,0.0403523
miso1603,0.039985
miso1604,0.0432251
miso1605,0.0402667
miso1606,0.0386275
miso1607,0.0425756
miso1608,0.0502473
miso1609,0.0506963
miso1610,0.0506254
miso1611,0.0482337
miso1612,0.0477204
miso1613,0.0450582
miso1614,0.0450736
miso1615,0.0379697
miso1616,0.0458492
miso1617,0.0381963
miso1618,0.0446962
miso1619,0.0421387
miso1620,0.0425276
miso1621,0.0456616
miso1622,0.0398776
miso1623,0.0395194
miso1624,0.044272
miso1625,0.0407379
miso1626,0.0481814
miso1627,0.0409631
miso1628,0.0458427
miso1629,0.0402286
miso1630,0.0375522
miso1631,0.0402611
miso1632,0.0413583
miso1633,0.0511288
miso1634,0.0465083
miso1635,0.0512455
miso1636,0.0463474
miso1637,0.0483486
miso1638,0.0426715
miso1639,0.0411782
miso1640,0.0453045
miso1641,0.040752
miso1642,0.0461278
miso1643,0.0422515
miso1644,0.0404917
miso1645,0.0399884
miso1646,0.0485556
miso1647,0.0419246
miso1648,0.0369813
miso1649,0.0424418
miso1650,0.0402943
miso1651,0.0437809
miso1652,0.0410557
miso1653,0.0469389
miso1654,0.0444816
miso1655,0.0435782
miso1656,0.0421696
miso1657,0.0548275
miso1658,0.0434079
miso1659,0.0428608
miso1660,0.0412986
miso1661,0.0424024
miso1662,0.0427113
miso1663,0.0456561
miso1664,0.0423217
miso1665,0.0438272
miso1666,0.0444013
miso1667,0.041959
miso1668,0.0381742
miso1669,0.0361643
miso1670,0.0473138
miso1671,0.0430297
miso1672,0.0490484
miso1673,0.0465752
miso1674,0.0387286
miso1675,0.0479504
miso1676,0.0440106
miso1677,0.0424459
miso1678,0.0402944
miso1679,0.04231
miso1680,0.0446975
miso1681,0.0521549
miso1682,0.0439736
miso1683,0.0458394
miso1684,0.0398695
miso1685,0.0422354
miso1686,0.0459307
miso1687,0.0434971
miso1688,0.0388934
miso1689,0.0418976
miso1690,0.0467745
miso1691,0.0386635
miso1692,0.0473844
miso1693,0.044801
miso1694,0.0388633
miso1695,0.0437411
miso1696,0.0471482
miso1697,0.0473374
miso1698,0.0425985
miso1699,0.0435804
miso1700,0.0386081
miso1701,0.0439129
miso1702,0.0389377
miso1703,0.0427921
miso1704,0.0419573
miso1705,0.0478256
miso1706,0.038002
miso1707,0.0468463
miso1708,0.0479364
miso1709,0.0442499
miso1710,0.047681
miso1711,0.046337
miso1712,0.0430206
miso1713,0.0466539
miso1714,0.0410992
miso1715,0.0427228
miso1716,0.0463105
miso1717,0.0447505
miso1718,0.0409399
miso1719,0.046942
miso1720,0.0365643
miso1721,0.0454333
miso1722,0.0447805
miso1723,0.0405757
miso1724,0.0443514
miso1725,0.042358
miso1726,0.0418432
miso1727,0.0493386
miso1728,0.0371651
miso1729,0.104385
miso1730,0.0416
miso1731,0.0431547
miso1732,0.0386514
miso1733,0.0438085
miso1734,0.0511697
miso1735,0.0437103
miso1736,0.0491544
miso1737,0.0412029
miso1738,0.0456743
miso1739,0.048176
miso1740,0.0500163
miso1741,0.0463641
miso1742,0.0464503
miso1743,0.0430386
miso1744,0.0455523
miso1745,0.045157
miso1746,0.0397423
miso1747,0.0461828
miso1748,0.0396819
miso1749,0.0428527
miso1750,0.0399959
miso1751,0.0361371
miso1752,0.0437069
miso1753,0.0428418
miso1754,0.0379831
miso1755,0.0469698
miso1756,0.041327
miso1757,0.0521803
miso1758,0.0415319
miso1759,0.040524
miso1760,0.0409762
miso1761,0.0476346
miso1762,0.0395926
miso1763,0.036773
miso1764,0.0502223
miso1765,0.0448752
miso1766,0.044258
miso1767,0.0404479
miso1768,0.0388142
miso1769,0.0424328
miso1770,0.0382774
miso1771,0.0422303
miso1772,0.0473469
miso1773,0.0509894
miso1774,0.0466406
miso1775,0.0473302
miso1776,0.0423071
miso1777,0.0442172
miso1778,0.0427465
miso1779,0.0445149
miso1780,0.0360988
miso1781,0.037918
miso1782,0.052755
miso1783,0.0419311
miso1784,0.0383856
miso1785,0.0386818
miso1786,0.0353381
miso1787,0.0443988
miso1788,0.0379003
miso1789,0.0383135
miso1790,0.0404806
miso1791,0.0427607
miso1792,0.0464262
miso1793,0.0437016
miso1794,0.0416226
miso1795,0.0430046
miso1796,0.0450545
miso1797,0.040877
miso1798,0.0458234
miso1799,0.0504661
miso1800,0.0434752
miso1801,0.0473037
miso1802,0.039291
miso1803,0.0496038
miso1804,0.0437089
miso1805,0.0450809
miso1806,0.041964
miso1807,0.0353656
miso1808,0.0458171
miso1809,0.049418
miso1810,0.0408352
miso1811,0.0571538
miso1812,0.0514918
miso1813,0.050187
miso1814,0.0419608
miso1815,0.046629
miso1816,0.0473954
miso1817,0.0426736
miso1818,0.0489917
miso1819,0.0443313
miso1820,0.0396917
miso1821,0.0395863
miso1822,0.0430306
miso1823,0.0442086
miso1824,0.0484304
miso1825,0.0508863
miso1826,0.0401849
miso1827,0.049997
miso1828,0.0377092
miso1829,0.0386858
miso1830,0.036692
miso1831,0.0457833
miso1832,0.0426091
miso1833,0.0456804
miso1834,0.040353
miso1835,0.0405796
miso1836,0.0447505
miso1837,0.0490902
miso1838,0.0385934
miso1839,0.0463921
miso1840,0.0493381
miso1841,0.0402825
miso1842,0.0363782
miso1843,0.0442462
miso1844,0.0387565
miso1845,0.0461522
miso1846,0.0426057
miso1847,0.0381169
miso1848,0.0503667
miso1849,0.03835
miso1850,0.0399141
miso1851,0.0449659
miso1852,0.0477929
miso1853,0.0410498
miso1854,0.0414657
miso1855,0.0366578
miso1856,0.0410417
miso1857,0.0388573
miso1858,0.0451236
miso1859,0.0429333
miso1860,0.0409669
miso1861,0.048471
miso1862,0.0450336
miso1863,0.0451607
miso1864,0.0488926
miso1865,0.0363404
miso1866,0.047289
miso1867,0.0485286
miso1868,0.0426016
miso1869,0.0451392
miso1870,0.0476777
miso1871,0.0974972
miso1872,0.0517797
miso1873,0.0428552
miso1874,0.0395766
miso1875,0.0390594
miso1876,0.0414685
miso1877,0.0448909
miso1878,0.0461398
miso1879,0.0442318
miso1880,0.0425645
miso1881,0.0439873
miso1882,0.0371842
miso1883,0.0454964
miso1884,0.0475585
miso1885,0.0504598
miso1886,0.0489223
miso1887,0.0438477
miso1888,0.0468199
miso1889,0.047824
miso1890,0.0404985
miso1891,0.0345234
miso1892,0.0393948
miso1893,0.036437
miso1894,0.0408949
miso1895,0.0420178
miso1896,0.0391835
miso1897,0.0410265
miso1898,0.0383225
miso1899,0.0460738
miso1900,0.0369629
miso1901,0.0459291
miso1902,0.0492491
miso1903,0.0553038
miso1904,0.039365
miso1905,0.0428258
miso1906,0.0379835
miso1907,0.0473294
miso1908,0.039962
miso1909,0.0428895
miso1910,0.043241
miso1911,0.0466604
miso1912,0.042701
miso1913,0.0454656
miso1914,0.0453298
miso1915,0.0419058
miso1916,0.0453649
miso1917,0.0456241
miso1918,0.0418657
miso1919,0.0387145
miso1920,0.0408787
miso1921,0.045562
miso1922,0.0414828
miso1923,0.181509
miso1924,0.0492266
miso1925,0.0422723
miso1926,0.0351538
miso1927,0.0451624
miso1928,0.0455268
miso1929,0.0431091
miso1930,0.0407621
miso1931,0.0414312
miso1932,0.0433082
miso1933,0.0428932
miso1934,0.0461307
miso1935,0.0355425
miso1936,0.0437011
miso1937,0.0409428
miso1938,0.0421759
miso1939,0.0473733
miso1940,0.0494349
miso1941,0.045448
miso1942,0.0407647
miso1943,0.0403717
miso1944,0.0392269
miso1945,0.0405994
miso1946,0.0385591
miso1947,0.0957237
miso1948,0.0404006
miso1949,0.0391035
miso1950,0.0442657
miso1951,0.0418691
miso1952,0.0397509
miso1953,0.0438658
miso1954,0.0385294
miso1955,0.037001
miso1956,0.110578
miso1957,0.0445921
miso1958,0.0394849
miso1959,0.0445469
miso1960,0.0432418
miso1961,0.0381542
miso1962,0.03976
miso1963,0.0423126
miso1964,0.0430766
miso1965,0.0425645
miso1966,0.0416352
miso1967,0.0409376
miso1968,0.0399776
miso1969,0.0440979
miso1970,0.0383359
miso1971,0.0486336
miso1972,0.0358047
miso1973,0.0343171
miso1974,0.0490012
miso1975,0.0420245
miso1976,0.0481469
miso1977,0.0490832
miso1978,0.03791
miso1979,0.0443434
miso1980,0.040536
miso1981,0.0531589
miso1982,0.0440655
miso1983,0.0404452
miso1984,0.040568
miso1985,0.0429723
miso1986,0.0470339
miso1987,0.0431441
miso1988,0.0423075
miso1989,0.0463626
miso1990,0.0478265
miso1991,0.0436751
miso1992,0.041226
miso1993,0.0413166
miso1994,0.044698
miso1995,0.0388383
miso1996,0.0457852
miso1997,0.0399031
miso1998,0.0432868
miso1999,0.0378424
miso2000,0.047554

==> data/euclidean_distance_244k.txt <==
name,distance_all,distance_i
miso567,0.010003480626743324,0.0006064527198961609
miso429,0.009932694137431539,0.0006165924011394889
miso789,0.00926292017215068,0.00012626789042249496
miso428,0.009892584683613141,7.0296850492987605e-06
miso542,0.008936333507402684,0.00010770552246890871
miso267,0.008278656848794625,0.00011445064713683086
miso934,0.010034889054019024,2.907748925962699e-10
miso497,0.010038392012714389,0.0002358806889443521
miso813,0.010179628088822645,0.00018310003936546537
miso63,0.01006582733424201,0.0001187708700110937
miso659,0.009938410414600632,5.5769737686369314e-05
miso58,0.010189259609419164,0.0014028649694732612
miso931,0.00991463534547921,0.0004353927106741958
miso782,0.00999905607693665,0.00033868773144981934
miso550,0.010049616133705076,4.367428215464563e-07
miso666,0.010061054251309137,4.271321009077685e-05
miso21,0.010021127189227609,5.514776665385727e-06
miso834,0.009962433976130678,0.0020626321681509897
miso534,0.009838853990891391,4.369832962195933e-09
miso116,0.009962637863903799,0.0001690499869928172
miso996,0.010021795139003812,0.001436573140165546
miso509,0.010121241480834193,0.00011408717960371398
miso425,0.010072740335773591,0.0011599628941237473
miso359,0.009985682488420737,0.0006358954983263271
miso130,0.009997301072193194,2.309194689172979e-05
miso841,0.008936460824654612,2.435056436420302e-09
miso395,0.009663920243176452,0.0015325726780975588
miso651,0.00918615738953272,0.0001546566255810242
miso826,0.009114370657665676,0.001308922347851136
miso29,0.009831852642159843,8.837571819411752e-05
miso305,0.010006633262803148,0.0005364177842451216
miso722,0.00959839237608017,7.742019784714797e-05
miso239,0.010037296946808614,0.0009500769283855997
miso882,0.010023808380692804,3.765681855832588e-09
miso368,0.010161923765676794,0.002437330966475376
miso833,0.010079303378604722,0.00025024017080157524
miso861,0.010001323981726833,0.0013297455172104759
miso774,0.009915255216042453,0.00135347505605246
miso466,0.008970372717194624,5.870469507566634e-05
miso689,0.009857280403744862,0.0012277992615569028
miso894,0.008717569437251493,8.385275849728242e-10
miso812,0.010081893414800201,0.0001583572428140408
miso539,0.009951564126698731,0.0006519584774368183
miso418,0.009857573159761551,0.00028585473373815735
miso818,0.009039008317299008,0.0017449186166995038
miso952,0.00899070152165687,0.0004881638186296724
miso621,0.00981806593022627,6.667257204592013e-09
miso874,0.009408229509018021,0.0007399375435082363
miso298,0.00936747241088991,0.0001376929542036434
miso702,0.010045813136047417,0.0009768332411505649
miso270,0.01001643438407585,0.0006824577925991474
miso623,0.01005706809015801,0.0011801633214461795
miso825,0.00999123882253967,0.0009220224238842436
miso407,0.00996370954430509,0.0002204140644749576
miso423,0.010003782207455167,6.010353893840155e-05
miso440,0.009246058720220692,8.19595808744169e-05
miso353,0.009974075527827295,8.713608566238491e-05
miso439,0.009721507881359403,0.0001268282980664346
miso538,0.009872605569728425,0.0001231047987149684
miso590,0.00942048024070642,1.7402149361241108e-09
miso326,0.010080658540099832,0.00020974806415300078
miso585,0.009979777669276277,0.0008015156684129947
miso916,0.010073171863559792,0.00027264347898078574
miso283,0.009996748848044893,0.00045641287430418646
miso435,0.009936502285884215,0.0009494744126895643
miso108,0.009939668812976254,0.0007285489311162029
miso832,0.01001336695487979,8.927839916786174e-05
miso382,0.0099704877527789,0.0006827156046246147
miso7,0.009967751591568924,0.0004364723531856826
miso421,0.009977572047478686,2.3793482283337715e-09
miso648,0.009929186233688533,6.7707812219664e-05
miso885,0.010143183954509027,0.0007186093030220201
miso42,0.009741923352836808,0.002054996790337011
miso93,0.009608412605435802,0.0021852786510193553
miso214,0.00993934963478641,0.0009570618494433831
miso859,0.010023720662402324,0.000752464377392678
miso5,0.009829037562769734,0.0004929827036283329
miso293,0.009082906277918001,0.00047298082471263126
miso186,0.009540212836394458,2.352733199758944e-06
miso337,0.009961881886019324,9.989796763849517e-10
miso301,0.009966417247661844,0.0013906590927505794
miso96,0.009994611393836977,0.0012464036168723927
miso318,0.01001791474262491,4.2524902659768885e-08
miso111,0.010005595886170877,9.424206615734136e-05
miso529,0.010019262738539085,0.0002515668732253618
miso397,0.010047683931420425,0.0001810124473659849
miso17,0.009992036375713723,0.00032053798559301136
miso605,0.009603730719159514,6.458122265979712e-08
miso733,0.008700306843282069,0.00020124258918893817
miso748,0.009842361006878013,0.0010517848761642796
miso601,0.009953197841098875,0.0001313557081586156
miso434,0.010035886826291113,0.0005618478252638608
miso15,0.009289732220503562,0.0001470730156012524
miso531,0.009126800494548401,0.000163872111369698
miso743,0.009930206938116734,0.0013007350938877848
miso290,0.010031422359918489,0.00032366123838380547
miso55,0.009987224362202883,0.0017101605803672454
miso114,0.010044032830537368,0.0007891564057568379
miso699,0.010053573089725504,5.728706400555024e-05
miso53,0.01005086515680299,0.0001988511666809922
miso413,0.010100751692928763,0.00022511439079665846
miso495,0.01002098350570532,0.00024853727848263545
miso316,0.010008183980509155,0.0005668175324019253
miso242,0.010015886907710827,0.0006986955218204126
miso451,0.00998915083857776,0.0013649391987382643
miso838,0.009938250134336067,0.0008338273040883821
miso247,0.009981503898604612,0.0004025303909710401
miso4,0.008675936852794594,0.0001973703871820437
miso404,0.01001717824822538,5.883058719789747e-05
miso10,0.009987630473864719,0.0006036466143778096
miso675,0.010036382235369016,0.0007693886406407401
miso705,0.00997079335933848,0.0005375250928365975
miso685,0.010058030650862268,9.478718320068493e-05
miso180,0.00917021762415697,1.5377229457752162e-09
miso653,0.009943023638802536,0.0015121265527608242
miso59,0.009953092343581322,0.000827822407931691
miso191,0.010073583378450547,0.0008628407874786435
miso958,0.009786146556983908,0.0011041014014582036
miso228,0.009986945000955549,0.001027868995137369
miso317,0.010118682760294881,0.0008653882388387469
miso118,0.009953883892854187,0.0018953595202070295
miso241,0.009889660006088211,0.00020694610183937
miso332,0.010084750619932567,0.0007565798425305221
miso545,0.009977394328977908,0.0004250931545997421
miso165,0.009999527951721217,6.727077923520556e-05
miso596,0.00911285255671502,0.0008877828507687498
miso406,0.009979973361354736,0.0013628179012566415
miso618,0.009950841424239848,1.0602222650136996e-08
miso33,0.008425583920307648,0.0002668833560992673
miso415,0.00943621932648937,0.00011896718333460364
miso682,0.009834383620129597,0.0008017630925030874
miso815,0.00997359504056619,0.0007178163899112791
miso854,0.010000672499640944,0.0003098761721280593
miso908,0.009301532949165699,2.5862149642593077e-09
miso712,0.009969034720280719,0.00024811913200329907
miso761,0.010070716396366034,0.00040268664347754325
miso670,0.010009713702326844,0.00019718906596883737
miso860,0.009956901409696094,4.4153013695010616e-05
miso993,0.009976394488805693,0.0015324951216895198
miso291,0.010007463485749626,0.00013748821500078213
miso90,0.009927336781676321,0.00010212660360919297
miso288,0.00933316049994977,0.001125662515924859
miso746,0.009904084608750526,0.0003783451701669212
miso72,0.009980572339616878,8.51137637847112e-08
miso868,0.009215690016354616,0.000554249658738289
miso259,0.009666705952366541,0.0016723816417600437
miso515,0.010011511563736458,0.0014655284945881294
miso556,0.009475315003394635,6.0866637101250767e-05
miso569,0.009952919755591537,0.00101889156113469
miso800,0.009950029773485193,0.0001401720312738084
miso172,0.009938996716606386,0.0001686589604541989
miso559,0.010054743019449593,0.00014660846817247738
miso101,0.010022106914954367,0.000759040303660971
miso346,0.010040850466569256,0.0003725657065101592
miso504,0.009928335220871748,0.0012721998286159151
miso820,0.009483784372327187,8.520846792502302e-05
miso710,0.00995209390155931,3.8325372275574445e-05
miso512,0.009992992323195116,0.0005177431219528801
miso351,0.009955194814104694,0.0002528326481440553
miso632,0.009693757188892286,0.0014339711406734731
miso656,0.010019342654505837,0.0011945530482127492
miso420,0.009963144997965285,0.0008128664272349993
miso940,0.009097749205002937,6.42601389791074e-05
miso113,0.009223918584750378,4.139698356122081e-05
miso25,0.009577350066090885,0.0008157524718648076
miso174,0.009999385506292993,0.0010729446693555247
miso891,0.010091696165839192,0.0013163580079292587
miso575,0.009961684135714485,0.0007310096562413465
miso365,0.010038834082199764,0.00013587184140291091
miso95,0.009994408358178048,0.0006670022253993406
miso417,0.010036251125942731,0.00020167799842543994
miso681,0.009966964275314185,0.0012353911565282667
miso747,0.00988739834653253,0.00017805481910460955
miso672,0.009842348874140565,4.104910600848704e-09
miso721,0.009925549547396674,7.955185307254859e-10
miso770,0.009225623673886765,2.545821238440369e-05
miso410,0.010080614906662632,0.0002503726687837997
miso49,0.009942799844513626,0.00014754636535924657
miso358,0.010017754710630959,1.3253788660073053e-10
miso929,0.010062001381295899,0.001687944741026684
miso704,0.009984991494514798,0.00041722974970295344
miso354,0.010018094584927533,0.0002401392238880885
miso195,0.00999554133515357,0.0022001629783909393
miso56,0.009651162187299934,0.0011262912965065506
miso532,0.010078035529740799,0.000866916238585191
miso66,0.009956498631257178,0.0014480787990140407
miso663,0.010043255318202946,0.001297408327444785
miso802,0.008990985855077514,0.00029446928669190096
miso778,0.009096533267648218,7.87441167186116e-05
miso691,0.009983110997260191,2.1073509495367032e-09
miso202,0.009954807358399676,0.0003532203760916916
miso383,0.009914506347228133,0.0018562627249611085
miso840,0.010064192444151642,5.667688723627485e-05
miso584,0.010000404283223113,0.001093515960219332
miso61,0.00982030931034162,0.00014983130738754956
miso781,0.010015569489351731,0.00016868567174178458
miso450,0.009241674217182092,0.000191422057854543
miso212,0.009975241031106927,0.000561005376101962
miso614,0.009893984092553994,5.807702433767915e-05
miso708,0.009938988466276989,0.0004137872893633578
miso137,0.009954542037355999,0.00021615490328213152
miso693,0.01004701189600754,0.001189173771701215
miso448,0.01003967243695553,0.0004495347711792268
miso433,0.009998503214969005,0.00012608562279356304
miso846,0.009965691714236433,7.460129557232366e-05
miso899,0.009563271672450553,0.001285474149813737
miso205,0.009993026333423175,6.287506729464566e-05
miso341,0.010012322219865937,0.00013711085353189866
miso243,0.009876009587557638,0.00032612846005474047
miso35,0.009587960344883704,6.241209387838152e-05
miso607,0.009946256237849904,0.0004554272414978856
miso187,0.00995371364495823,0.0016069155338558586
miso695,0.009978606912606908,0.00026667735096329266
miso401,0.0094458205203369,5.686359179744676e-10
miso98,0.010041664719945859,0.00012993199365017753
miso364,0.010069154018232584,0.00012293622867693893
miso629,0.010041136898930289,0.0009488455565312638
miso602,0.008139988310152921,0.00045143082249117375
miso328,0.00949064627218648,8.266668631645401e-09
miso36,0.008978059643650081,5.884634971578709e-09
miso22,0.009118062514540727,0.00018279197868747822
miso193,0.010041743456481931,1.5255413560911718e-09
miso516,0.009274929650947146,0.0004495707685659908
miso810,0.010046207581704152,0.0001310511813180336
miso436,0.009965950469950753,0.00014678584141429872
miso444,0.009872142854033645,7.807939529571331e-05
miso982,0.009919934565627887,0.0027942353673010237
miso942,0.009967436918359215,0.0005585834218238526
miso240,0.010015428682997284,0.0009692522213508946
miso194,0.009805123828952121,0.00020669897419546814
miso517,0.009285590498840292,0.0009357045059801603
miso366,0.010022392241314073,0.0004866031878730321
miso999,0.009964914063838946,0.0006406839453943504
miso620,0.01001298069348704,0.0007193751585488121
miso593,0.009939160971055796,0.0012972358974992133
miso692,0.009897278357283094,0.0007280563961642718
miso524,0.009814489092962007,0.00039884865282141285
miso933,0.009990884827210639,0.0005112282612550669
miso649,0.009964407819142202,1.3369453240179907e-05
miso579,0.010018818990005904,0.0008234925657953776
miso384,0.01017008102947489,0.0017647950234024813
miso941,0.009967049196295619,0.0015227158142476715
miso82,0.010030678151090027,4.0147229128367254e-05
miso250,0.01002799890319697,9.535765886756164e-05
miso474,0.00996717840093149,0.0015509230213503053
miso688,0.009893961584628604,0.00012415040344940727
miso379,0.00979795817257742,0.0005249625508985104
miso970,0.00879104182076564,7.459966133074681e-10
miso83,0.009984004413481563,0.0010240499560974772
miso492,0.010129732668101587,0.0005911745141019785
miso769,0.0096166606288704,0.0001730755138204827
miso658,0.009980057391101211,0.0012793051476596034
miso208,0.008935853539333322,0.00014755763824333273
miso568,0.009970331390551779,0.00030806187185731496
miso500,0.009954666742151294,0.0001808123654593535
miso944,0.010117443170476316,0.0001025865570769462
miso962,0.009952927457439802,0.0011947762150063947
miso907,0.009969902625468617,6.203454290185095e-05
miso377,0.01002529437172146,0.00033468644875022654
miso88,0.009997477853255575,0.0001292866563886094
miso143,0.009302676243017208,0.0006224359452014308
miso386,0.010073407271246856,1.1996426621097939e-05
miso254,0.009943189060030281,0.0003067351775202981
miso249,0.009981428856244869,0.00022274328996231042
miso676,0.010025524618781246,0.0015016199550992814
miso206,0.00989023997741836,0.0023535124549059344
miso285,0.009164385735831353,0.00023182432344625778
miso171,0.009964858668026422,0.0002611472263594216
miso763,0.00957181091609408,5.12734174890032e-09
miso573,0.009944387880876773,0.0013344634719576007
miso460,0.009909713873585545,5.484038914492414e-09
miso430,0.00993549774732542,0.0004704587606032937
miso661,0.009095450270833073,8.721934874817566e-05
miso352,0.010137462759034875,0.0018608325085817219
miso560,0.010066130127265949,0.0005485773352678611
miso784,0.008830544562416182,0.00024323244307842404
miso772,0.009960345818578985,6.593027259722265e-05
miso321,0.009942496708534927,0.0001023522284870653
miso442,0.01001005060197292,0.000562262981689368
miso745,0.009489598553717666,0.0002611275859384089
miso856,0.009987960819675153,0.0012775936157610002
miso482,0.010071997868187044,9.480294528064539e-05
miso28,0.009947473233488574,0.00042818412279755535
miso514,0.010010386746542857,0.0014850192976136915
miso610,0.010081720073560757,0.0018167299334688474
miso904,0.009954321155335292,0.0002710296790675846
miso668,0.009534979743539344,1.0686496735023462e-08
miso867,0.009962734439780747,0.0010263591513958253
miso898,0.009928761619731977,0.00027776525597089283
miso168,0.009866279502022254,9.464890058735596e-05
miso548,0.009955708193028202,0.0011171402457024456
miso437,0.0100728068461823,0.0002736336232320875
miso580,0.009742360512777095,5.207047180503924e-05
miso102,0.01004514385078945,0.0011271871280232437
miso112,0.009506940401799113,4.19085354344268e-09
miso723,0.009743377146020795,3.695454370961779e-05
miso506,0.0101423018651147,6.367962826724832e-05
miso979,0.009841801681027948,0.00011309238457954298
miso182,0.009973538678588491,0.002144743038146453
miso170,0.010158528543086454,0.0010358117541745772
miso278,0.010069328641607134,0.002005294042060374
miso339,0.009891027080067538,1.913379597799463e-09
miso189,0.010102015082320965,0.0001871163404154514
miso89,0.00988004518807239,0.0008059909542784265
miso879,0.009723315697989277,0.0018569259480538532
miso954,0.009941573751756992,0.0013475812426163825
miso804,0.010087421759292465,0.0006346550753038524
miso892,0.01003827949143226,0.00013502720836262446
miso926,0.009959477762176702,2.0562010922845982e-05
miso356,0.010113731026481531,0.0007389259465136895
miso378,0.00891861387404466,0.0006271337348999199
miso589,0.009940304736466581,0.00039419990649036636
miso765,0.009972303432768812,0.001576993214074304
miso921,0.009982221176796487,0.0015170157421174632
miso507,0.009976408419665904,0.00021886370559170303
miso43,0.009962407206957022,0.001600503899200707
miso292,0.00999200044269129,0.0015371936083771471
miso20,0.009664395031919498,0.00011903978689132239
miso147,0.009952249408277108,0.0012141914396495423
miso190,0.009950917570272026,0.00017742168521525393
miso13,0.009672257501348203,0.0003216741890200969
miso960,0.009964505329066866,0.0018691288772676594
miso226,0.009945524747776944,0.001294978413626197
miso893,0.009967181170817165,0.0010861275417838733
miso320,0.009845348393357748,0.0012144537623677736
miso728,0.010015172598446153,0.0003410260071246197
miso252,0.009921864899277719,0.0006115317945045929
miso232,0.009842469285770261,1.8878494316318536e-09
miso641,0.01001919089258798,5.4464176953948225e-05
miso720,0.00991404058653876,0.0007962038930820465
miso175,0.009997892494712921,3.5368800403711017e-10
miso576,0.00942176118984193,0.0006296825726998358
miso11,0.010040282823200306,0.0003591286956616886
miso616,0.01009657192663045,0.00025968981421942833
miso805,0.010065383779843607,8.477276341911926e-05
miso799,0.009991458657489792,0.0002893532165946214
miso125,0.010021939307825451,0.0007325867717795026
miso564,0.01017368948306942,0.0020912236465331344
miso128,0.009996935662138419,0.00038172221657899874
miso360,0.010126073670187578,0.0003565088884889696
miso294,0.009751875911037775,5.5971362305898915e-05
miso275,0.010024395824214449,0.00013928411505725917
miso951,0.008994899745045323,1.5799683512825737e-09
miso858,0.009938926658804918,0.00041932821930042163
miso959,0.010012091388040871,0.0016295069136961968
miso713,0.009721114694442656,0.00011481490772209305
miso583,0.009988890446469523,0.0013345340535274417
miso77,0.010002554566125761,0.0009730870555277235
miso303,0.00952269665386576,0.0018985024834895724
miso869,0.009821148121700922,0.00013577747462614978
miso179,0.00995561929250137,0.0007430457744920046
miso387,0.009994968882289212,0.0013371226043008139
miso554,0.010001565357596534,0.0004827214388417876
miso457,0.009932601541881981,0.0006200009928260587
miso947,0.010024017460805664,0.0018794013325101782
miso313,0.009925792714153486,0.0024765708302236216
miso798,0.00985115425169234,0.00045969117790402504
miso140,0.009958919161873758,9.073782181163943e-05
miso26,0.01009454913355236,0.00038982356941841457
miso787,0.010030022510204802,0.0008108730798402381
miso203,0.009939106035492282,0.00013948490678572528
miso827,0.010056428280070742,0.0012443956564859673
miso23,0.009955456895485644,0.0008495488554029595
miso537,0.010022873266822208,0.0004560253961861613
miso835,0.009600446686195521,0.0005751763233223071
miso1,0.010000509456915064,0.0010807232407725994
miso248,0.010027245619429768,0.0005081497188241284
miso158,0.009986783778015264,4.945898307869532e-05
miso38,0.00996927511496116,0.00168865974718492
miso749,0.009882492311922956,9.655561195675136e-05
miso546,0.009444450152159143,0.00011238120146585656
miso224,0.010002633310549128,0.0001968696659138565
miso8,0.010088706799584147,0.0004112583614494207
miso1000,0.010019823317515247,0.00048467061812323384
miso794,0.009991468271187725,0.001281760133254974
miso263,0.009203723398334805,0.00012784978041256742
miso281,0.010115708938094147,6.606588580906264e-08
miso196,0.010012506645871845,1.1716540634582038e-09
miso135,0.009404939987155638,2.0678060052356836e-05
miso499,0.009477844370051445,0.0006384734403330661
miso924,0.010046162299913727,0.0001871844452350853
miso679,0.009918250822562135,2.2302633313274203e-05
miso136,0.010010478582996217,0.0017802488971422833
miso600,0.010005290117014216,0.00012629671445725285
miso424,0.010141168999290762,0.0018897121907544487
miso909,0.00997658033849052,0.0004476999961915117
miso855,0.01001469386586058,0.0006646176160467445
miso764,0.010015180611081368,0.0015933596995608235
miso987,0.009929931330808509,3.0641013816751854e-05
miso519,0.009972458507535602,0.0015651934111279287
miso622,0.010019343661138285,0.00045042605273584344
miso51,0.009989222713311369,0.0001397208565427302
miso139,0.010005483142170448,0.00013678247738876985
miso246,0.009719328418579148,4.251199365309597e-05
miso343,0.009907331936162965,0.0004629201270580699
miso484,0.00992012312779381,0.0003795292307048402
miso865,0.009980492588477432,0.0011684249112806804
miso592,0.00998509122097315,0.0007362118309357561
miso844,0.00994710064142273,0.0016495114386753191
miso62,0.009621824324435549,0.00015021943293516072
miso490,0.0093956599207481,0.0012333492629414962
miso461,0.009036851012555816,0.0001513225439316107
miso184,0.009959929134489981,0.0007793992319366539
miso458,0.010033925785977858,1.1334735696468983e-08
miso852,0.009927639628722274,2.4056570503289464e-08
miso790,0.009997171390736205,0.0006821982206081952
miso269,0.009935003513686225,0.0009424095875514455
miso391,0.010050298202347254,0.0017103689080650293
miso849,0.0100103305450763,0.00010935039894318352
miso966,0.010011564760212758,0.0016814675289768767
miso971,0.009944422210608034,0.00014945976582926234
miso724,0.009427527876648283,2.2552455581597807e-05
miso347,0.009976683490546208,0.0008107753541084116
miso817,0.010136208364693516,0.0014529745690440164
miso18,0.00911341262794405,3.4480223506808613e-10
miso167,0.009796730025037632,0.0009569019575537838
miso667,0.00993400136478826,4.101017852809322e-05
miso349,0.010022842710063026,2.497171013449254e-07
miso65,0.009950365160692294,0.0015721111875147621
miso271,0.009939560351335945,0.0010802643783289756
miso475,0.009062135512058167,0.00048311611476373336
miso380,0.009992968800865993,0.00036921763292657885
miso767,0.010213970048274226,0.0008199707588895206
miso508,0.010104502402559551,0.0003580070977680733
miso925,0.009947285062149732,0.0012603264759806449
miso578,0.010036925655745658,0.00020405647341623648
miso37,0.00995232577776263,0.00023033877512658107
miso975,0.010017928567196337,0.00032866266403889957
miso797,0.010042579411228554,0.0015504333391366243
miso806,0.009970087589903033,4.0927612661595165e-05
miso711,0.009990342326086936,0.0002150338119985575
miso914,0.01008403150107379,0.002010058292514467
miso30,0.009951413762703278,0.0001785925175350709
miso431,0.009864688014671026,0.00016994484597708257
miso14,0.009945126848182547,0.0002545206570618339
miso936,0.00990896086960064,1.0116143405004064e-08
miso989,0.010144356721614565,0.0010476032986647353
miso489,0.009948942523713906,0.0012091245574344267
miso615,0.009035479555659892,0.00012229428612068582
miso104,0.010014178085266357,0.0009224479416180099
miso432,0.009959617085810456,0.0004819952484888345
miso80,0.009922110439304297,0.00016557577298285123
miso760,0.01012062997605589,0.0010272213513678268
miso915,0.010015364044371035,0.0003071508145718241
miso807,0.009749665408950727,7.839663280798743e-05
miso729,0.0098059960451595,5.804388184815079e-05
miso814,0.00993916263440354,0.0016724694469974401
miso866,0.009957217083773874,0.0010446732890562523
miso213,0.009994344556231818,0.00019789242088162577
miso3,0.009432737759304618,0.00014353285793572548
miso494,0.009800488224186844,0.0008463630065807873
miso792,0.009859199001307514,0.0016173823659576055
miso683,0.01013196825051465,0.00039368957112402835
miso887,0.009942427736972676,0.00043673429314324604
miso39,0.010043477658407018,0.0010918782938561516
miso900,0.01004039104734097,1.9839335526928485e-09
miso742,0.010012069948727319,0.0008935991347997132
miso323,0.00925911426645176,6.433285227992969e-05
miso627,0.00995689971753636,9.459956988528015e-09
miso963,0.009865433618981968,0.0001515608926014734
miso345,0.009468226031868266,3.682483889398382e-09
miso540,0.00998700715615654,0.0017908626139319505
miso103,0.009916484679458113,8.295743253382344e-10
miso837,0.009946749103852027,0.0021021415845839833
miso905,0.009139493120260798,8.317185276774966e-05
miso533,0.009970360168955687,0.0006921491368936383
miso192,0.010135054810531927,0.00011297833086729241
miso850,0.00977068855030089,0.0005755217145864551
miso918,0.010003914968021598,0.0010697177311451448
miso528,0.010061018592620158,0.00015133193963910875
miso367,0.009856423076868745,6.61720935619618e-05
miso872,0.009990370060861736,0.0008700868355747313
miso390,0.010112151210598193,0.00021654068300626755
miso739,0.009972361642670501,2.7341296813515756e-05
miso164,0.009962073456577587,0.0008239409024084606
miso518,0.009858492532661427,0.00016207475193758062
miso582,0.010024628882020504,0.00031246409773140065
miso521,0.00985326965541885,0.0005958796930659721
miso181,0.009965040376977518,9.952328204205535e-05
miso917,0.00994695551380491,0.001146827792226138
miso123,0.009194454407410988,0.0010098998358436014
miso671,0.010056617298687183,2.352689238805874e-09
miso199,0.009106548645461381,0.00012917744329769224
miso19,0.01007656870874692,0.0001548185635291711
miso477,0.009966877993842283,0.0007398942685584273
miso758,0.008845730125132557,0.00015386147598907586
miso481,0.010045801453696684,0.00011832831489966794
miso757,0.010083700959080266,0.0001856325568898157
miso483,0.00963810239173206,2.2129979363038e-05
miso70,0.009968435065777019,0.0007985532698803221
miso788,0.010045264162899354,0.0008550862701012466
miso910,0.009990963159180796,0.00054738937223625
miso586,0.009991493368617444,0.00037724868505511567
miso300,0.009918727704613516,0.002031004623124456
miso536,0.009971983064974765,0.0003709573469519047
miso498,0.009944434228721535,7.241992963069576e-05
miso398,0.009928408858221023,0.00018788576217450943
miso409,0.009676198200838936,0.00061931465122504
miso919,0.009976154993009365,0.0010037090341236052
miso91,0.00996691685832191,0.00021202465593384544
miso333,0.00976426367210673,1.8297212425671616e-09
miso150,0.009974337167079577,0.0009812891576476681
miso973,0.00996354291550242,0.0003847877825139607
miso707,0.009993832240557707,0.00041086358313744315
miso780,0.00996479667250461,0.000858500073889262
miso127,0.00998535086549247,4.697240825587347e-05
miso980,0.010091805626310466,1.2190521786542888e-08
miso109,0.01002795827969063,0.0004487170293966276
miso178,0.00896140373763432,1.9972940261136394e-05
miso315,0.01000280609255204,0.0002082964922286224
miso625,0.00993282894772466,0.0016391711238464533
miso211,0.008647992818835153,0.00020396483066477853
miso416,0.009699548636345097,0.0003068240272456134
miso67,0.009982884198018805,0.00017599692971351103
miso611,0.009344708451390927,0.0001421148964549801
miso696,0.01018617544115797,0.002100728885439201
miso795,0.009772021561931663,0.000467695964307264
miso47,0.009871182966577859,0.0012420748985810775
miso219,0.009946127208304964,0.0010585013810240629
miso309,0.010163275910393989,0.0010898274062731991
miso992,0.010028157910433051,0.0008000668858436548
miso74,0.00994151982765389,0.0014660971062083784
miso877,0.009238063103690719,0.0008032685906680962
miso637,0.009980735878879151,0.00043642976199876563
miso553,0.010163283276272686,0.00031893647392264367
miso978,0.010022057021071033,0.0006106832214676343
miso274,0.009945899944504514,0.0002589073931173117
miso117,0.010053604112904136,0.000473583517222121
miso452,0.009992229091897578,3.568697308657758e-05
miso161,0.009975863833253669,0.0017812406617217578
miso453,0.009266834654695156,0.00023650107137143883
miso376,0.010082567273843239,0.001940214734591342
miso385,0.01000513077289881,0.0028086453264921556
miso878,0.009995366255552656,0.00017900584713416497
miso185,0.009964267065340208,0.0009452877391831582
miso976,0.009802959421849942,0.0017096515239446036
miso864,0.009994271762762779,0.0002353388639832656
miso889,0.009992455474395699,0.0008812551160408099
miso628,0.009333723718982315,0.0004489117112332119
miso831,0.009984764275492566,7.465237936139462e-05
miso664,0.010048625101632007,0.0009166693012827029
miso657,0.008793453367704547,4.264329258369823e-09
miso279,0.009969248467160892,0.002455098597742395
miso990,0.009972953007810639,0.0008203239904680151
miso319,0.009956734603383584,4.517099981822617e-05
miso244,0.010055974257289595,5.319236241234459e-05
miso393,0.010035386091476946,9.541278515141734e-05
miso716,0.008577618152172655,0.00022138735910286837
miso786,0.00996252150850585,0.00017698756473705376
miso209,0.009196666826133633,0.0013151593928236746
miso848,0.009217317626090975,8.630702914311092e-09
miso210,0.009917752974737286,0.0002651287134351777
miso644,0.009968333480845143,0.0011945788598956742
miso939,0.009486062864353998,0.000688088172184031
miso84,0.00990936160696111,0.00014433634945053682
miso950,0.009900725294203949,0.0001998356573720013
miso394,0.00972558491894727,0.0011654308353488123
miso694,0.009581190573133854,0.0019990169531802736
miso734,0.010091926727694324,0.00010816693801044835
miso443,0.009642523564568154,5.128151567056663e-10
miso273,0.009992250420224336,3.168022187648992e-05
miso27,0.009864149887805327,0.000549704941767173
miso555,0.009982092043555607,0.0010242806745762105
miso221,0.010119184642541773,2.131053735934917e-09
miso169,0.01004421772505578,0.0007998179970445508
miso870,0.010051394044909246,6.141966401407966e-05
miso735,0.009949064579496583,0.0003529846422993761
miso965,0.009349014458834072,6.873897299050408e-05
miso619,0.009994921439221012,0.0002006160051978636
miso968,0.00996987755409661,0.0024690698434266032
miso272,0.009506112289920314,0.0007591935197758952
miso149,0.009701981698584702,5.136875123864421e-05
miso286,0.010088520905770055,9.742228005332655e-05
miso698,0.009922726299144173,0.0005745430680216575
miso336,0.009459328978881274,0.0019130958773854632
miso639,0.00947359867408012,2.7234618136459516e-05
miso87,0.009001789637491514,0.0010775456034037405
miso134,0.009916371774979189,0.00020899261673916372
miso277,0.009964539255163546,2.0249169795865407e-09
miso197,0.009827568496479578,0.00016811790429166956
miso24,0.009091908174666933,0.0003285633779412975
miso836,0.010036782777745492,0.00011662756773640496
miso598,0.01001502068966908,0.0007149397125943434
miso468,0.01003085162644504,0.0008936272936832243
miso731,0.009999324369210319,0.000738417284512563
miso155,0.010037070049500626,2.818346187818335e-05
miso527,0.01010973797939501,0.00038063884189158654
miso655,0.00995781314151196,0.0018918829845982897
miso945,0.010030389618505144,0.0008165773862709358
miso81,0.009491959621660745,9.835846796091859e-08
miso253,0.0098601911248309,4.247648877588639e-05
miso603,0.009974242184963466,0.00016241818458730736
miso260,0.010090508127758654,0.00043603692487395097
miso523,0.009953294727709165,0.00022408468378006246
miso488,0.00996196497301771,0.0010574049038971677
miso236,0.009820467339320215,6.447122757254591e-06
miso884,0.009944999214143086,0.0016728213295343008
miso255,0.009950411223478641,0.001520691475040164
miso613,0.008816962061808634,0.00023899160598845413
miso405,0.010010931442587339,0.0012710095881917644
miso105,0.009969861859203491,0.00026094410916399554
miso839,0.009885482101347804,3.3578379859028614e-05
miso642,0.010150909866484762,0.0011407336040560815
miso419,0.009972401058094915,0.00014145272796342739
miso207,0.010023875275892354,0.0008160120587852554
miso342,0.009924814543424764,0.00022861480271429974
miso338,0.009182191918724244,7.850639460210735e-05
miso875,0.0099679212750398,0.0012372514658250742
miso173,0.010150529596651985,0.0007943122204098559
miso142,0.008792584603387887,0.00043127600374133317
miso145,0.009935013931678439,2.2064840257092834e-08
miso751,0.009974604429882085,0.00016877931610081296
miso730,0.01017599284116632,0.0009073495869471675
miso44,0.00991518140640549,0.0007461403101854347
miso686,0.01000452281254703,0.0005795989198193803
miso803,0.010036966196177617,0.001646444189030219
miso237,0.00996573969593451,0.001633358856077211
miso160,0.009991792692013614,0.000804229639654589
miso146,0.009955784933230363,0.00025624213707378185
miso331,0.009987728020050829,7.31984842392488e-07
miso503,0.009994744501292537,0.00035730075885906864
miso594,0.009872187426693907,0.00014241280083238274
miso235,0.009825225760957694,0.0005544189194934302
miso467,0.010040020741550224,0.00010603155698314594
miso718,0.009941018443843862,0.00017234966326456084
miso638,0.010092043200718805,0.00018465283672712034
miso371,0.010028446302583241,0.0008521526701144375
miso816,0.010035169134362172,0.0002883008398356318
miso821,0.009694699308346986,0.00023751906738846344
miso471,0.009964563300425286,2.9232816171684376e-05
miso880,0.010141283407021806,0.0018729403930693239
miso647,0.010003729032404908,0.0001372581212398506
miso119,0.010006551645226071,0.00020507590360373156
miso12,0.00999976355328443,0.0008286565461034751
miso640,0.008996485026807935,0.00026846830579020436
miso329,0.010008864706549785,0.0005265070100700692
miso335,0.010028326985740145,0.0006320790562995527
miso163,0.009978025127469294,0.0016499665923872147
miso606,0.010028400677478002,0.001511065880958044
miso967,0.01003642180010378,0.0002605341045884352
miso156,0.010056058092549808,0.0013677377096748043
miso873,0.00993177593395962,0.0004171470762714053
miso654,0.009331670986278169,0.00014220838987178563
miso100,0.010054299527833778,0.0016694946674507196
miso445,0.00995292213667922,0.0007245330221644215
miso97,0.009939450858118024,3.3019830411168435e-05
miso588,0.009990633250402798,0.0015269818547113516
miso177,0.010072180291193613,0.0007466634176809811
miso776,0.010037428016641113,0.0009148907793151327
miso222,0.009532539062580062,3.4421844079825867e-06
miso732,0.009982681076271302,0.0007364996304191176
miso709,0.010123478651759525,0.0007487701407576121
miso449,0.010083290146893598,0.00017660138619337827
miso344,0.010029548550915373,0.0005732629885130766
miso110,0.009934971868776569,0.0001591503423083431
miso949,0.009966207782620862,0.0007139424039666342
miso50,0.01014203226973542,0.0014344269013486033
miso479,0.009914272455195963,0.0018723584043709705
miso985,0.009979012466431146,8.324372948476646e-05
miso783,0.010009415042051715,0.0003925961594234297
miso935,0.009957753193784176,0.00035565197544349867
miso470,0.010012829373139475,0.000567113238761401
miso938,0.010032191025210923,3.619436997489236e-05
miso16,0.009932011252973454,1.5422092968955432e-09
miso282,0.010017857271929241,0.0011718362724319569
miso581,0.010112149776815396,0.000732342174894269
miso60,0.010071998988795345,0.0007570773401788042
miso389,0.009904182411249787,0.0002561538683249327
miso464,0.009949603187276532,0.00048738411657350356
miso446,0.00990270732035938,0.00023134239429723288
miso289,0.009968104482399555,0.0011441998445882611
miso94,0.009642315635784902,0.0008124277620415741
miso357,0.009080976017378218,0.0009572178947795426
miso251,0.009883329015687963,8.287008448684112e-05
miso612,0.00984683147681906,5.165460634788154e-05
miso478,0.009978660472265874,5.2645666959825484e-05
miso86,0.009944110190939121,0.0016995184352311128
miso701,0.009979624860598165,0.000351304863239773
miso392,0.009657189056564751,0.0003262730413359986
miso496,0.009970962377979441,0.0006704479505946467
miso883,0.009879368852691372,0.0002973258098065204
miso233,0.009997577376005798,0.0007688989864945301
miso541,0.009992025104570696,0.0006674435828966738
miso334,0.01007821898792373,0.00016056166092836944
miso920,0.01004201730679079,0.0008091917866559099
miso138,0.009985044440561369,0.0005498992191551963
miso700,0.009453889154410701,3.937803937821842e-05
miso299,0.010046244559652194,0.00015486031910580397
miso956,0.009958728985064738,0.0003809405696554034
miso565,0.009404347455180307,4.5647216820473344e-05
miso369,0.009755706979903004,0.0003052263327314758
miso741,0.009878832319522449,0.00019273676770448
miso881,0.00997301492162394,0.0008795868690498264
miso115,0.009227396760862434,6.826574058826045e-05
miso465,0.009948416542794805,0.0010950716565047492
miso370,0.009977075476037378,0.0018024130067272406
miso258,0.009808482936654057,1.23872405179398e-08
miso153,0.009968383429018571,0.0007608361280742913
miso201,0.00884613990441373,0.0002159384256330593
miso703,0.009925261737270843,0.0003722619886595185
miso678,0.010012955045546473,0.0018308131803159886
miso762,0.010078112742627132,0.0017700313358231564
miso906,0.009930443225012549,0.0015995676148440018
miso991,0.009112276249832664,0.0001656689982656619
miso268,0.0100397019958437,0.0009295172620248106
miso572,0.01000063723570524,0.000216441055977123
miso674,0.010040191994213481,0.000780937413223897
miso574,0.009779755849088958,4.06379933979412e-05
miso842,0.00982954125240238,4.5595596843131524e-05
miso408,0.00995349518426758,4.504157291265915e-05
miso400,0.009928991941821197,0.00018750419163415615
miso75,0.00998153242062609,0.0005237026570035975
miso727,0.010085078706163826,0.0005549688005678588
miso2,0.009882555556710288,0.0005354511994380171
miso986,0.009878877210613512,0.001777507324607712
miso459,0.01002132690140345,0.001469414768947232
miso302,0.00977762663508776,8.73600071415884e-05
miso726,0.00981752529934428,0.0016393013327711053
miso902,0.010008465438745852,7.74385300764626e-05
miso983,0.009984084200984546,0.0005587657009249891
miso6,0.009815682434353361,0.001403557459988757
miso238,0.010002313894053023,0.00020355194989687
miso476,0.010119326305165925,0.0020775743566350253
miso857,0.010166402923325317,0.00010747948318588864
miso40,0.009565020081983846,0.0023852213667584017
miso447,0.009734148014219563,0.0002044463710651798
miso133,0.009969760759480282,0.0002499827732576166
miso617,0.009955789538900344,0.000502477395643989
miso311,0.009961442075792325,0.0010549793342003186
miso183,0.010080784109816585,0.0011500223210646845
miso736,0.010069070708106014,0.0005264134994816673
miso995,0.009914454536454946,0.0011590115517095174
miso946,0.009932238759344817,0.00048505685757006817
miso485,0.00938919560127385,0.0006137269791548616
miso687,0.009363680199151712,0.00020545864214987434
miso265,0.009761799639452892,8.113588971224053e-05
miso505,0.010146638601739396,0.0006440821524024234
miso469,0.009540156309392249,0.0017515502741092632
miso948,0.009941282101573945,0.0001492380743556526
miso643,0.009976288833180877,0.0003988191664223068
miso76,0.00997781520388447,0.00022585984005081517
miso912,0.009941685546197133,4.828489254141674e-05
miso896,0.009928014699046762,0.0019921264058846712
miso148,0.009879541777090857,0.00039076163751417523
miso151,0.009991605695058576,0.0002381891814337295
miso997,0.009876346861615506,0.0001025440798308663
miso785,0.010173869430027719,0.00015444667477807294
miso220,0.009954221097804153,8.820381821659337e-05
miso355,0.010011500209409233,0.0002663556792571512
miso157,0.01006844775778978,0.00018818338266421992
miso200,0.009599094716898515,1.0707619197342569e-05
miso903,0.009994729686406184,0.0005056005346723904
miso563,0.008820501039739139,1.4503497646211884e-09
miso154,0.00987560468861414,0.00029258456303923603
miso520,0.01002708577576916,0.0002954540302935937
miso756,0.009976779111857159,0.001667132936271246
miso526,0.009350785692336175,4.1506086405044156e-05
miso411,0.01003181890306269,0.0001351790054532139
miso223,0.009857796468752013,0.0017285594697946992
miso829,0.009976693023221399,0.001060755847305897
miso276,0.009983835899922057,0.0008407727220931519
miso773,0.010065062499418641,7.14217183360406e-05
miso361,0.010020666829890924,0.00015000590949796241
miso375,0.00957282660610327,8.335163027999423e-05
miso547,0.009960978627840523,0.0009965821074752754
miso34,0.008877782575598977,5.456882896067441e-05
miso510,0.010067691258807592,0.00012421329474836617
miso886,0.009281451908912015,7.363367202040284e-05
miso796,0.009712741380480271,0.0017053433781375705
miso31,0.00909849230143906,9.733086254041238e-05
miso636,0.00997911316023539,0.001975713269764254
miso725,0.009999666878756612,0.00011327750936877648
miso853,0.009946556058115274,0.0020622629109114093
miso48,0.009898497954899731,0.0005843845525512257
miso45,0.009878686808849778,5.0611991380703395e-05
miso897,0.009951860996844777,0.0002690687512283805
miso441,0.008947507096809847,1.7776222566096223e-09
miso46,0.009702322119228538,0.0002807210471434458
miso775,0.010004361644578135,0.00045415170876427326
miso961,0.010050973158422396,0.000652700318695082
miso295,0.009972609924005846,0.0006880503361776234
miso427,0.010048698880026697,0.0013857263310828342
miso928,0.009304257206411209,0.00019797123185191082
miso307,0.009996014264094969,0.0016803399767847552
miso381,0.010010122939826597,0.0006512311264443804
miso793,0.009955524396165491,0.0011265300003953328
miso552,0.009996004974292594,0.0003014883537371937
miso577,0.009910451151467499,0.0003971916111592374
miso645,0.008874803404723889,0.0002825915794990236
miso234,0.010003635232805733,2.674298719823217e-05
miso677,0.010027738660509882,0.00039394075143155626
miso828,0.009989163908807233,2.3922167376894963e-05
miso491,0.010016798842918204,0.0013304537601229348
miso438,0.009992556231221722,9.071606540903752e-05
miso943,0.009030035432255754,3.627246822611972e-05
miso791,0.010024342796345669,5.077304890547792e-09
miso79,0.009965118356336414,0.00017304497502478958
miso595,0.009423018469645309,0.000939619425214798
miso69,0.010010583695951833,8.179565886250345e-05
miso176,0.010089331330366687,0.0012575466615640152
miso830,0.00966369294201516,0.00014519829936749783
miso257,0.009944515642270346,0.0021122712314174705
miso41,0.009992182038263249,0.00020271642161729295
miso558,0.009358761045705356,8.015198470405793e-05
miso166,0.00938981907354147,0.00023084001727466367
miso230,0.01000853517436619,0.0008344638243026054
miso107,0.009815548454851806,0.0006817399685968246
miso901,0.009979678835394539,0.0007472805091145318
miso571,0.00985721940924518,0.001546897847236376
miso633,0.010076842593665774,0.0005081764930324667
miso396,0.009690016882841521,7.733378887959124e-05
miso121,0.010005367262249374,0.0003140156616452815
miso216,0.009817108957258503,1.626095454466778e-05
miso650,0.010028296177322078,0.0008474989767228301
miso932,0.009857395433072834,0.00013299398538978472
miso737,0.009980206974198798,0.0005812669541057628
miso913,0.009780361844395104,8.22148698349513e-05
miso64,0.010052425635703514,0.000539481206149351
miso225,0.010031921160303804,2.062599369758016e-05
miso162,0.009976842121454364,0.0001589133145213591
miso888,0.009898972226930406,7.688406490289423e-05
miso92,0.009266761190242756,0.0002490933340293229
miso998,0.009917317453124071,2.8411481666995825e-05
miso551,0.010076318191476938,1.2033640964689917e-09
miso587,0.009229319822334115,0.00013543682438530263
miso231,0.010001683932370008,2.6407175049497328e-05
miso843,0.009995113083131595,0.0006026106408846351
miso454,0.009693800707364893,0.0017344853780360604
miso314,0.010067052371797714,0.0020916683896509856
miso327,0.010051030560227122,0.0003444556128667931
miso141,0.009837502747855695,0.002101983093158304
miso262,0.009819446356650222,0.00010107564454927808
miso715,0.009949683882944713,0.00034698905328002614
miso930,0.008704624153849407,8.048483549568495e-05
miso690,0.010000773378406625,0.00018445836180694167
miso462,0.009153468490100099,3.1929444706959523e-09
miso126,0.008813470052518023,0.00013788597094518856
miso811,0.009882349054658615,0.000931245133703575
miso261,0.009737813449664673,7.402881643651195e-05
miso660,0.010052051449643088,0.00015599357780316672
miso530,0.008536038059410014,0.00022795768443939664
miso714,0.009947305595800376,0.0003289619458741415
miso544,0.01016309057607267,0.000501247150904153
miso824,0.009997018604497832,0.0004217827733051212
miso847,0.009438793144035373,1.658945901821832e-05
miso768,0.009954993833861673,0.0001506557325829227
miso322,0.009887623274093699,1.3554721636742411e-09
miso296,0.010089213577765231,3.4084749545265848e-06
miso287,0.009574345344583011,0.0015186637717496362
miso124,0.010127823879128224,0.0005623341046428472
miso662,0.010041369338606486,0.000491494744110621
miso974,0.009923143333954946,6.478768119270599e-05
miso472,0.010023486035927526,0.0013296502926021764
miso204,0.010050004156790842,0.000365782948611156
miso297,0.010044776209670836,8.397401258363805e-05
miso955,0.009331560920003663,9.975972245229557e-05
miso106,0.009589738359874785,0.0001834289928827221
miso964,0.010023897880273087,0.00014460639743725406
miso591,0.009458800352195422,0.0004644856821448105
miso456,0.009904674981196033,0.00038595566389481434
miso981,0.009984529228174137,3.065293202474027e-07
miso863,0.009958875470711987,0.0003807971018352139
miso426,0.009457858307621735,0.00031470141952497695
miso535,0.009974407866078193,0.0015011637265279882
miso399,0.009959041541726202,0.001684567153160345
miso325,0.01004997413709069,0.0004519412592705165
miso604,0.009958955275650142,0.0005737809815024988
miso513,0.009954100991916981,0.0009683815943859776
miso372,0.009981068561161006,0.0001767760502326518
miso310,0.009968929366587628,0.0014013959317035198
miso684,0.009443132058929675,6.828591644168918e-10
miso198,0.009880936330014876,0.00015227889992520873
miso511,0.010108054221266387,0.0004378615480675216
miso308,0.010003605107415943,0.0009879605851242316
miso631,0.009921351741727872,5.048751592011671e-05
miso890,0.010020716763496865,0.0008688113270585039
miso819,0.009943590351750388,0.0006535243211982181
miso988,0.009984247327521364,1.1463165310048862e-09
miso363,0.009952213762205687,0.0003709972781288435
miso132,0.010011861453826662,0.0015737800568949567
miso71,0.009986579212102227,0.0010131151031187579
miso752,0.009978866824714787,0.0013057438148971919
miso388,0.010017428052739617,0.0012784639503930545
miso977,0.009315819875972294,0.0008778749141719207
miso561,0.009243553725134888,0.0014577832383069814
miso608,0.009984650862574844,0.0015418433349555013
miso245,0.009419028237832283,0.001356146678612881
miso876,0.009939724707186057,0.001349725476377883
miso422,0.010005877907744818,0.00041878209365440013
miso188,0.009939103681344718,0.00018227062724859847
miso78,0.010011495366377087,0.0014685110969167375
miso73,0.010013604119293744,0.00012145775240935517
miso609,0.009730652527231095,7.055028449886788e-05
miso851,0.009951796960063677,0.00013092817760757935
miso922,0.009497378221251976,0.001187290494038239
miso493,0.00992584561403877,0.0006303592878378057
miso312,0.009583503221692224,0.002036010793253032
miso502,0.009985744103660139,0.0008244163081169209
miso626,0.008333722578714129,0.001139625044206411
miso402,0.009471306608606431,4.629776850355152e-05
miso99,0.010087429289827029,0.0011590344059518845
miso753,0.010021045863084006,0.0007650907316845594
miso801,0.010156624622759673,0.00020254179054122185
miso304,0.009871745837116882,8.130914049044379e-05
miso350,0.009946477249715638,0.00035463656433835987
miso486,0.009538538913404952,9.81469107815986e-10
miso120,0.010111440393919414,0.0009055097473814776
miso823,0.009829871437215434,0.00180326253895435
miso480,0.00993772126222741,0.0014734807683316892
miso779,0.009563952052150292,0.00013403430338982558
miso256,0.010135968776417738,0.0021409598232471592
miso403,0.009983499795133804,0.0019139580323789557
miso543,0.010055294704108592,0.0005486258090386871
miso766,0.0099660351036428,0.0007469113574690118
miso414,0.010087588996208848,0.000974741323639731
miso652,0.009951211913681953,0.0014656479748804327
miso680,0.010027765095205147,8.827701381678925e-05
miso624,0.010008954068472319,0.001165956273735305
miso330,0.01005205268699951,0.0005825635118812756
miso597,0.010031295051631221,0.0009657766181604125
miso217,0.010016557154437373,6.375246668864692e-05
miso969,0.00998871416007055,0.0002450422707798775
miso144,0.00981012007396842,0.00012139655290509014
miso340,0.010064701659904675,0.0001554621989600736
miso122,0.009686122907445317,7.118357631467851e-05
miso665,0.010075470531936777,0.0023220857143888755
miso706,0.009976381787497069,0.0002464197666119757
miso229,0.00875322442591473,0.0002302375923433267
miso953,0.008945314877633875,0.0007169538565290419
miso822,0.009999741663505703,0.00011321720319213992
miso738,0.009956199562196044,0.00026468500284267815
miso845,0.010027701916222606,0.00024116088460418884
miso719,0.00990838753945115,4.865117083489538e-09
miso487,0.00894701667394731,0.0004650122084431912
miso218,0.009990896196413723,0.0007537471713332675
miso923,0.010020648151688287,0.0017126677070575915
miso911,0.009909454540777183,8.529798649198363e-05
miso68,0.010108586344963524,0.0001462165195669991
miso131,0.009967936069269732,0.0008256125875460326
miso630,0.00997781727666624,0.00029483341027440656
miso635,0.00995480502409837,0.0006429285338563328
miso57,0.010163834236336622,0.0019759077511804224
miso809,0.00995958862827164,0.002479534361168122
miso562,0.009922306874786438,0.00030196035313608915
miso599,0.009897735743247146,8.97781518085601e-05
miso52,0.00994604349486875,0.00019559001086063419
miso54,0.008970754957208836,0.00011722267182374477
miso306,0.009555927700671521,0.0009951704296179476
miso673,0.009983428086621116,0.00010449786156240845
miso373,0.010041090091594217,0.00021224172160972692
miso9,0.01006993373749707,0.00018369522399178288
miso264,0.009916830604133575,0.0010545319840837854
miso566,0.009953359140290177,0.00015425546466284968
miso972,0.010105621919325172,0.0004284853540830036
miso557,0.010136725661012128,0.0004651168916708458
miso266,0.009972404242911155,0.0020692946045529153
miso895,0.009968419014509481,8.043604023258892e-05
miso362,0.009949377253766604,0.00021487347669537694
miso744,0.009529718613986538,5.104085150980385e-05
miso280,0.009989315868302458,0.00011714741613507034
miso927,0.00999021160118683,0.0016775700857778026
miso862,0.010054237417130098,0.00012917490572698969
miso646,0.010192556416748811,0.00020493007866416056
miso808,0.009960835498576204,0.0002356556618461867
miso740,0.009909670790556931,0.0011060092051841895
miso455,0.010030667954844214,3.0083295125015555e-05
miso152,0.009999667083935147,0.00018677294710255508
miso634,0.01003908699385926,0.00010875826604975829
miso215,0.009901831056719698,0.0003609736359608433
miso463,0.009518848351505104,0.0011345998467601212
miso754,0.009807560023004635,0.002012400467321024
miso501,0.00954532978992092,0.0007253660641650042
miso984,0.00982087579958155,0.0012808426705163598
miso957,0.00990173145043641,0.0019767125996642955
miso755,0.010020455980521837,0.0006862303033270445
miso348,0.010111626082341445,2.472185861695571e-06
miso32,0.01003074957251295,0.00019780159944256977
miso159,0.009630725433697996,4.0638322800348476e-05
miso759,0.009364589693259486,0.00018999015901405742
miso750,0.009974709632390095,0.0001440112068827075
miso717,0.009936018260763199,0.0004268184411699042
miso284,0.009989167492508885,0.0007411853877632123
miso871,0.009968469483051296,0.0023293632775648588
miso374,0.010009667728052868,0.00023014853446671216
miso549,0.009182334352870414,0.0001574658022164122
miso771,0.009989748404266422,0.0015095407147524347
miso129,0.01012165713099254,9.64616985875045e-05
miso777,0.009973171384692805,0.00025275618286511045
miso227,0.009987206811203953,0.001798661124344659
miso473,0.009966545766992999,0.001232170104616657
miso324,0.009916598417854552,0.00201076666549999
miso412,0.009993534006585422,0.0005991714216933476
miso937,0.009989332515118382,0.001605025242803059
miso697,0.010021947236736115,0.0012984336285665262
miso994,0.00919973589575901,0.000259818822059807
miso669,0.01002842052952967,4.528486430494868e-05
miso522,0.01001753864455219,6.4372911502634415e-09
miso525,0.010102173933944587,0.0007831424992046566
miso85,0.010046280232000125,0.0006236264350591264
miso570,0.009998033273794657,0.0006478517587776025

==> data/euclidean_distance_2M.txt <==
name,distance_all,distance_i
miso1236,0.005352005885190603,0.0006478158761114456
miso1421,0.004545034976515221,0.003936881300675754
miso1939,0.004811089881006083,0.002316188325494909
miso1729,0.00530570621313354,0.002730733423092794
miso1205,0.010125482582947404,0.0015293740188968997
miso1109,0.004413104489013513,0.003219221454272893
miso1709,0.008513797483328716,0.0014475477382889794
miso1851,0.0051939733197672415,0.0021550598899630915
miso1176,0.004602451402218856,0.0025577388163929306
miso1619,0.004523721616071946,0.0020923661030458206
miso1839,0.004652213263027163,0.0026771981942490942
miso1612,0.005031286671490152,0.0007161843448334272
miso1047,0.006462580695362528,0.0017427078621401477
miso1093,0.0047526942388330575,0.0015159809946944343
miso1853,0.0056786541075219904,0.0006618394423778121
miso1358,0.004529707159530995,0.0028181844898382373
miso1987,0.006494111788560705,0.0004734664223160181
miso1231,0.005475518734138328,0.002267318649512733
miso1589,0.004859449210200943,0.002425873245756599
miso1245,0.004983945086587244,0.0007382093902912875
miso1876,0.004924983595288709,0.003959300673305909
miso1375,0.004525617443990284,0.002027322539803772
miso1362,0.0064544469844948086,0.0008747167368336365
miso1045,0.010394292176390742,0.00035457567907604045
miso1468,0.005044387255314831,0.0016682057531755958
miso1771,0.0049426988840548525,0.0013059827493667945
miso1177,0.00469696188018862,0.0020111512820492577
miso1692,0.004569869809520351,0.0032785499538067623
miso1605,0.004449697489428269,0.0020141787190329323
miso1062,0.00449403706787407,0.002478139382691726
miso1883,0.004862742738976391,0.000543780800432211
miso1304,0.004604587998771542,0.0022637701457888498
miso1819,0.004464731355507418,0.002492512456915787
miso1525,0.004653924455561604,0.003994213154475686
miso1001,0.004781388218983624,0.0027950655516074973
miso1066,0.004788987388033642,0.0011169642321797184
miso1827,0.0048829456936335235,0.0008930971823837831
miso1283,0.004425089932424018,0.002058236235998123
miso1963,0.006111512243935512,0.0013462250506531747
miso1129,0.00476972200428495,0.001188336123126309
miso1097,0.004473875128038052,0.002359136063428939
miso1956,0.004609973946828799,0.003768702391638138
miso1418,0.004444661888297135,0.003282821160834796
miso1132,0.004643553952004045,0.002063495740893835
miso1469,0.004640493026113457,0.001536417827524638
miso1146,0.004824292420414689,0.0011039793138135402
miso1774,0.004658899528460474,0.0021336885514531886
miso1917,0.004935774765648571,0.001750778932979717
miso1488,0.004362803868955525,0.0016039390563000102
miso1107,0.004701206151339601,0.0021012547870136538
miso1005,0.0043919687973525785,0.004079148036191257
miso1587,0.004474227264964682,0.002403980995306316
miso1566,0.005143321455762432,0.0019308785732211557
miso1298,0.004718558901386925,0.0042739902810222654
miso1930,0.004753063778269313,0.002219062093044828
miso1260,0.004504428438851421,0.0010335665415297061
miso1508,0.005157225181763455,0.0022787310969470684
miso1878,0.004608092801036184,0.0012679479747795919
miso1216,0.00463898900733936,0.004568205362602254
miso1532,0.004791704317257729,0.005013251775034928
miso1852,0.0054315437903207555,0.0007628616986919082
miso1598,0.0057398517674921625,0.0020262621515895855
miso1071,0.004678985927405357,0.0018573594587296444
miso1581,0.0047016047914908154,0.002044516569783793
miso1363,0.006190833606409256,0.000673405965057662
miso1166,0.004790404658380881,0.0011199119784671035
miso1863,0.004541864385841182,0.001191737612805555
miso1456,0.004647542793211167,0.001354421470335085
miso1836,0.004646753490361656,0.0008156546805137109
miso1344,0.0046930063270335136,0.0023482403791107473
miso1436,0.005327866255930228,0.0028907238218657564
miso1369,0.004634684277126606,0.0006293933886818286
miso1655,0.005159108671104486,0.0009430300396590986
miso1290,0.005065382874962313,0.004214227759009663
miso1763,0.005847245523362501,0.0013001210836346866
miso1611,0.004589794947298587,0.002555965419194406
miso1435,0.004935841068111204,0.001966089572366773
miso1244,0.004637948354102572,0.0008328312518754962
miso1914,0.004540614792313689,0.000743529125531206
miso1233,0.004717874722404153,0.0016297317765272459
miso1591,0.00452946432329332,0.0019630541245403916
miso1779,0.004697765848172267,0.004456831484093319
miso1424,0.004851829282717248,0.0010573008744090878
miso1204,0.004839127399777399,0.002004864372624986
miso1337,0.004425612498253342,0.0022479100650780364
miso1284,0.006614376627570341,0.0010126371584687128
miso1523,0.00456368545371067,0.0021434113683895294
miso1922,0.004752773667773687,0.0017502068710373451
miso1228,0.007729440888449721,0.0014417717269548434
miso1753,0.004530607637848055,0.0011452269438615853
miso1154,0.004832206680614239,0.0019804908430303063
miso1295,0.004626217943993216,0.00275717396436293
miso1010,0.004600405982903001,0.0027868218120797165
miso1669,0.0069512122427825606,0.0015650140389333685
miso1294,0.004599791643260325,0.002234284186553135
miso1411,0.004627946676157958,0.0024583175460038574
miso1958,0.004486668875777227,0.0020861788161009977
miso1400,0.006591572630147053,0.0018497969362434607
miso1639,0.0049315578102575594,0.003521332938678228
miso1454,0.004480397659927992,0.0031204052115767207
miso1588,0.004475367349440742,0.002202003554295238
miso1498,0.004591922923319611,0.0020080848844012274
miso1636,0.004370821830570786,0.001833667908929643
miso1700,0.006180860127255411,0.0010372020530496173
miso1732,0.0050372206632295,0.0011067063439679215
miso1865,0.0051496985587818804,0.0018955327738020172
miso1574,0.004461154706779241,0.0021809991962655853
miso1687,0.0050398847450442595,0.003123408690002511
miso1366,0.004998104784993289,0.0030464773675782974
miso1967,0.0051039421857207124,0.000548567715549026
miso1937,0.0052903705853643455,0.0013163214374777884
miso1349,0.004573245042543412,0.002113117121405403
miso1334,0.004502289117827933,0.002093002522481996
miso1267,0.005305839458827713,0.0014210872565402198
miso1288,0.004586257401480918,0.002867789588003413
miso1697,0.004731595542831305,0.000739728659081542
miso1399,0.004471930376305623,0.0013616436421601727
miso1946,0.004563787420045496,0.002179437740425412
miso1722,0.004540853091082154,0.0022254763560792625
miso1296,0.004536690003011446,0.003197812958462005
miso1810,0.004643527345967942,0.0012531860220621326
miso1820,0.005080907012538058,0.002054578101618939
miso1815,0.0048874917688304,0.001835030636939483
miso1768,0.004686240785540932,0.0024480819147150385
miso1028,0.004457459265736038,0.0033163678448411018
miso1947,0.005818141950595072,0.003910756053864974
miso1910,0.004767919647996052,0.0016734562144855075
miso1440,0.004584291438148672,0.0020041476750855903
miso1115,0.004594206214827987,0.002034437446321234
miso1793,0.004490822927556488,0.0011111573935488805
miso1569,0.004598390670071309,0.0030327153567044356
miso1426,0.005207294998343267,0.0008186169238044773
miso1437,0.004940248239015639,0.0043751325359193205
miso1285,0.0048478942494120675,0.0015128018043106361
miso1811,0.0050211106695328064,0.003616813843469578
miso1631,0.005905900252640388,0.013131924647631299
miso1316,0.004917537394429163,0.0014870058070225684
miso1896,0.004910983822552549,0.0025387924480978633
miso1549,0.004618261133373395,0.002118192874626017
miso1281,0.004578681443021027,0.002640911012664061
miso1211,0.0051451796946148124,0.002112675596449337
miso1479,0.004669273077435795,0.0012606912833874433
miso1046,0.004864702834120557,0.002283967921060244
miso1239,0.004681984199275414,0.0008042617113688508
miso1232,0.005834671310196297,0.0014202757168429367
miso1160,0.006045772138930122,0.0005318425796820435
miso1320,0.0044337122299023006,0.0011375032056892857
miso1152,0.004761670043801926,0.0027429703934044782
miso1134,0.005358826985983763,0.003037496348526661
miso1915,0.005479774755062605,0.002704869940215055
miso1907,0.004887422026901115,0.0016096148451718035
miso1328,0.005427032996988012,0.0014456915045950806
miso1203,0.004658007717695347,0.0011716332120986076
miso1219,0.00455013057332258,0.002198902403733023
miso1194,0.00494954521503581,0.0028817016935274286
miso1353,0.004470466320277912,0.003795534199902752
miso1646,0.0054417938328424394,0.0011672750715875026
miso1393,0.004908965691070857,0.0034599088442613685
miso1049,0.004419414200566756,0.0007138365271481795
miso1945,0.005581284819952103,0.0015389913347475617
miso1808,0.0044487189706681005,0.003977785418617254
miso1313,0.005172833797593146,0.0011087299636623224
miso1347,0.0048907201806242485,0.002160864600585421
miso1592,0.004552773308841236,0.003249384038013446
miso1306,0.004822366908347709,0.0025033906997467535
miso1925,0.004690871806871742,0.004787100638793444
miso1096,0.006455205557427728,0.0013690992477396234
miso1844,0.005083874715761693,0.0013981244107263348
miso1169,0.004456796316968252,0.0037957396946671417
miso1317,0.004595545165636262,0.0018714372468342638
miso1843,0.0058747121716710175,0.0008800713264842617
miso1837,0.004407399778496806,0.002041693413526103
miso1044,0.00460594232966087,0.0017331243793030071
miso1253,0.004615361981509978,0.0023328757661341946
miso1935,0.004499305345850688,0.002274150499927736
miso1229,0.009187686409591769,0.0005411095160799575
miso1665,0.004537437861919132,0.003966307964199126
miso1256,0.005212771608863501,0.0005667201234133554
miso1855,0.004582033299230686,0.002419790184034048
miso1486,0.004610658224632792,0.002581153486497645
miso1558,0.004890785813612858,0.0011522407818909865
miso1027,0.004601297721364097,0.0007724259808933909
miso1164,0.00495282865740692,0.0018771384750412463
miso1767,0.004722597175762156,0.0012402094019871393
miso1715,0.004800634441173404,0.004013857269430558
miso1053,0.004588432717364291,0.0033836124063933667
miso1059,0.005124711615128578,0.0010711590340213607
miso1433,0.004760740603070845,0.0015059335703262245
miso1610,0.004708693465643137,0.0023436945301053996
miso1580,0.004357910469245875,0.0015979487356009851
miso1279,0.004788535660170686,0.002123790888267519
miso1870,0.004920814478446,0.0020713132075503397
miso1673,0.007183107940389629,0.0005781290809948012
miso1788,0.0045227183006858246,0.0020096618086482875
miso1467,0.004599981910760052,0.0030132579478469946
miso1374,0.004396946357907726,0.003524587986064125
miso1777,0.004618500342575047,0.0007130508865521648
miso1773,0.004425210353833804,0.003112742524956959
miso1754,0.004596740539130918,0.0039478968542571
miso1074,0.004657471011710109,0.003500414986388265
miso1764,0.005103922476967877,0.0007314186258963909
miso1487,0.0047667362229907514,0.0021923406116699804
miso1161,0.004578086568540398,0.0020445957286679885
miso1373,0.004492175528866656,0.004571937816345817
miso1786,0.005847293034661743,0.0013851025421904182
miso1720,0.005107298675553748,0.0017935831485721312
miso1672,0.004557237671268211,0.0007411544709610922
miso1137,0.004662660526735005,0.0017587393903264403
miso1383,0.00442666733351123,0.0026102617982880416
miso1642,0.004482979503991973,0.0029464632145818244
miso1893,0.011496184085688985,0.0012902084991750667
miso1906,0.004593566337054563,0.0023935677670507464
miso1679,0.0048197168482684806,0.0009177370519912501
miso1927,0.004453064470967196,0.002105384855091671
miso1656,0.005133338420938631,0.0012462589411935793
miso1567,0.006661785922463979,0.001596463222068449
miso1983,0.004511425972906601,0.0019560790082392902
miso1944,0.0062107509433457315,0.0014858527292096833
miso1255,0.005079835511117255,0.0010111597718859503
miso1970,0.004591326674280707,0.002355121635069022
miso1724,0.00950250895833866,0.0028363257619991532
miso1493,0.004476131756332608,0.0017569744680024308
miso1438,0.00449460228543777,0.004208431367174441
miso1037,0.005317111815298104,0.002934286740058077
miso1322,0.004431177526235293,0.0021536926452413703
miso1683,0.005264514701212828,0.0008785442884799475
miso1879,0.00452546192940723,0.002280636266575155
miso1943,0.005085878561987126,0.002573582331608212
miso1749,0.00452885464852844,0.004792588261247178
miso1624,0.004550749482727541,0.0021675172493796505
miso1359,0.007107879451646891,0.0007211394649898127
miso1197,0.011711258451069555,0.00266721735719033
miso1833,0.005162478242097057,0.0005563740787958975
miso1140,0.004995947475626284,0.0025085400127537925
miso1475,0.004468750528757087,0.001778033117106693
miso1420,0.004524618493758599,0.0027333297723783783
miso1809,0.005452027653158663,0.000814621846333758
miso1734,0.00488500102587054,0.0007050146274845393
miso1502,0.004622546669808041,0.0012239196021300296
miso1018,0.004626518015908224,0.0014592214848717603
miso1208,0.004508171870934461,0.0023834736049879947
miso1677,0.00498554793915904,0.001125931298976419
miso1089,0.00801526532499015,0.001374479639118916
miso1003,0.004565307090831035,0.001899692795629929
miso1614,0.004585454330007027,0.0029534016389755145
miso1077,0.004587072315404123,0.0032618821577161785
miso1480,0.005739282548411464,0.0014917997208149898
miso1904,0.004721238935438585,0.0016420005121023258
miso1685,0.007431907172255006,0.001450671742290129
miso1113,0.0052881125045405476,0.0021060294381882905
miso1307,0.004649377256996837,0.002085403137837658
miso1513,0.004564272773848265,0.0022648203215509402
miso1135,0.005236782403531288,0.0028561093273853705
miso1321,0.0044087260972976,0.002236813913638288
miso1909,0.005386270847162683,0.0022139719741293314
miso1452,0.00561444812208781,0.0018645224909161213
miso1036,0.0050754364334435675,0.0024686274537306934
miso1539,0.00520216615513803,0.0019048180856823238
miso1723,0.005081572793730809,0.0038236768807640496
miso1873,0.00466306957192317,0.0023886853600576237
miso1718,0.004616207085721328,0.0007426822850393911
miso1439,0.004497003516103545,0.003948486468722572
miso1597,0.006418271986861377,0.002045764859922497
miso1195,0.004921397768156281,0.0013539790462715761
miso1816,0.005352294670927315,0.0015940819314493892
miso1268,0.004815042081018917,0.0029348130022720472
miso1302,0.004344764725137774,0.002676189564401583
miso1112,0.004474296443472015,0.0022194302661256373
miso1955,0.004394632823927793,0.0018505739338688645
miso1084,0.006654595147647365,0.001996142450797084
miso1108,0.004511426839075947,0.002367120540141103
miso1398,0.006325781957547959,0.0005774009800707914
miso1158,0.004680575832708775,0.004794309784147782
miso1149,0.0053972436435276005,0.0015750739416739734
miso1220,0.004553479113685104,0.0008051365278945265
miso1537,0.005930034728523207,0.0016343993787154944
miso1185,0.004724048968477435,0.005033265020880007
miso1885,0.004507814192492856,0.002620112750819452
miso1977,0.004570745411853475,0.0039298143983177896
miso1897,0.004697471390927605,0.0029356239745403872
miso1912,0.004515897148708532,0.002912866831824679
miso1361,0.005097777286270317,0.0009417949577841479
miso1890,0.004630430248666873,0.005114200841961021
miso1023,0.004705369940623435,0.0024072841601345913
miso1248,0.005400340154687629,0.001567098620879645
miso1781,0.008225556669576682,0.0004969199233230294
miso1110,0.004675016612462802,0.002244712243948232
miso1951,0.00461229189289441,0.0007101144320679878
miso1854,0.0045564564568640374,0.0020304856394931584
miso1936,0.005324813541964503,0.0037575393130408956
miso1814,0.004544624066575921,0.0008519362154420679
miso1899,0.004673983084984047,0.0007654309666570157
miso1116,0.004547511595776611,0.00289163089899156
miso1457,0.0044901393400518545,0.0023068158093649985
miso1628,0.004720786232763187,0.0007104592438514231
miso1511,0.004869089767721562,0.0016359589009915013
miso1736,0.004726016707691531,0.0010392286934363653
miso1352,0.007029139048973349,0.0005648001267332066
miso1676,0.004661611420856183,0.000751348543974731
miso1919,0.005360365254754859,0.0015147838116133514
miso1840,0.005418146717298717,0.0018700139334024313
miso1379,0.00477016527223914,0.003487743147323719
miso1459,0.0049301591625281185,0.0015906656753424907
miso1016,0.004500040406478833,0.002639076999487208
miso1974,0.004479497386118559,0.002199416586439221
miso1746,0.011614427824734352,0.0013938020971728069
miso1006,0.00509505966318258,0.002263741604357244
miso1526,0.004533890868435756,0.002335088335468423
miso1973,0.008676664340238033,0.0013924846855394779
miso1651,0.004452953762096394,0.0032468132116744435
miso1627,0.0049339056468681985,0.002356874372919217
miso1594,0.005706050175012431,0.0018269191389202867
miso1799,0.004817898934500311,0.0008487799604400157
miso1602,0.004694685630779125,0.0016234028896491668
miso1535,0.00463602416172402,0.0020353414214086397
miso1413,0.005079146596958945,0.002033543542347491
miso1342,0.005015328833038594,0.0009787472776976974
miso1630,0.004607837994595978,0.0040174142632271835
miso1520,0.0050552216547645025,0.0014619062736365349
miso1787,0.004627286880176788,0.0019786280730744684
miso1401,0.004525868359050075,0.0016803264333560932
miso1649,0.004397696084107645,0.0023375805403340237
miso1207,0.004505197752027231,0.0019271927585077083
miso1573,0.004999797472768362,0.00043171302033547947
miso1708,0.004471503086324685,0.0029622600939282545
miso1601,0.004897049517688767,0.0009469855228317265
miso1271,0.0073913571625291935,0.0004648610616723924
miso1212,0.004741586751615598,0.002201309555628779
miso1596,0.004793451856750873,0.0009642490611198832
miso1012,0.005217654160310543,0.0013667564354595619
miso1191,0.004467720698904636,0.0025724319624723965
miso1464,0.004521752198873234,0.0036543716701616775
miso1903,0.004497212366794929,0.003280933836908646
miso1889,0.004880315907985881,0.0009026225950015482
miso1818,0.0047906843019622745,0.0007144698076062886
miso1932,0.00445699417456187,0.0044947764369761825
miso1189,0.0049950500026383895,0.0020189860251149253
miso1985,0.004490253688322835,0.003170578294946745
miso1280,0.005089485644423282,0.0014960572276329271
miso1541,0.004947552482807284,0.0030257136042941613
miso1659,0.00464554495467209,0.000979211056898861
miso1504,0.004684093380008169,0.0009728690905611614
miso1118,0.0044330885951790015,0.0035042170451352406
miso1346,0.005013481921367592,0.0029070833895667816
miso1065,0.005724105333146512,0.0029292799958958214
miso1517,0.004635093466567271,0.002168876450300474
miso1261,0.004419338030042782,0.004483599932955724
miso1848,0.004596550771692962,0.003162082996980556
miso1048,0.004576413459492256,0.0011775983268245904
miso1286,0.004866759714397184,0.0027008002472181263
miso1688,0.00645801321644232,0.0017399040658112363
miso1417,0.006631466087362794,0.002718556300583721
miso1867,0.00461414237969161,0.0029957476885368282
miso1292,0.004564202089252462,0.0028762631840380222
miso1527,0.004521092469583115,0.0012663920789106105
miso1663,0.004524985174004072,0.0035798850908763686
miso1684,0.005438714814973669,0.0017580097592994814
miso1099,0.005583046738556461,0.0007879625986710207
miso1957,0.005232837385318182,0.0010899774322058113
miso1104,0.004527248794753303,0.0008178002522096501
miso1190,0.004936609697727651,0.0007153266270292081
miso1530,0.005180630468541573,0.003138110131873186
miso1886,0.010146907493135335,0.0012159190495551948
miso1714,0.005414249321542355,0.0016812529818668704
miso1568,0.005782930875038216,0.0010794069389382292
miso1701,0.004391557051737298,0.0013243110150288658
miso1367,0.005528364909044602,0.0008884902955399624
miso1667,0.005552048099801201,0.0014800541335509968
miso1998,0.004503493642393895,0.0008169280674179301
miso1702,0.006513484350597852,0.0015599604228543626
miso1783,0.004427661891471637,0.002259099194029035
miso1747,0.005742047772838932,0.0005980996990565869
miso1105,0.004583861185545608,0.0009171248172943053
miso1928,0.004731657039504406,0.0011273705158622496
miso1106,0.004771774534125619,0.0009769939086064856
miso1491,0.004600978747946232,0.0008439749886575692
miso1860,0.005544599487253618,0.0015977516701199345
miso1891,0.00478039146756326,0.002844485595123931
miso1143,0.005428451397377559,0.0016724527187271824
miso1395,0.0047413243559101086,0.0034767558885096706
miso1101,0.005187438271025275,0.0032282862664753
miso1966,0.004611315673256113,0.0027831040845435824
miso1832,0.0053900432363660706,0.003112830397632197
miso1577,0.004899919417845389,0.002714287976727713
miso1990,0.005271233314078026,0.0009663889001190379
miso1250,0.004587487694338285,0.00373353709679528
miso1984,0.004447613493095658,0.0017762943494358243
miso1223,0.004489800297343711,0.002287725280782335
miso1898,0.0049719227165069945,0.0017466116386452351
miso1063,0.004696831551184297,0.0011896148139436998
miso1668,0.004494727644504951,0.0021095671329687342
miso1608,0.004455011616391623,0.0030797184155209926
miso1775,0.005006794775010112,0.002914560161362436
miso1738,0.004698318834018477,0.004154634481077791
miso1545,0.00512368645258478,0.0017605644563051784
miso1524,0.004479706097336139,0.004375570850903052
miso1751,0.0045074159731594765,0.0021384050512273907
miso1341,0.010716982078570492,0.001686665150155662
miso1992,0.004617203699917792,0.0017349795970024548
miso1159,0.00475406426920537,0.0029208856536040145
miso1901,0.005138520257517559,0.002009079002729593
miso1954,0.004623038770142024,0.0016110530939495013
miso1445,0.004523929821582667,0.0019336795224060201
miso1257,0.004382762594427461,0.0023100028793609675
miso1318,0.004432438133754658,0.001437612911610784
miso1465,0.004861600705233828,0.002605826695260511
miso1657,0.004693064692176868,0.002353483943178866
miso1086,0.004481495312516021,0.002557157439455586
miso1026,0.004652202623146469,0.0006759363534831499
miso1263,0.004369689071587914,0.0018919751053061537
miso1209,0.004332607566473641,0.0026765671386166073
miso1477,0.004420397530741106,0.000536124474768451
miso1392,0.0046661217555676975,0.0033059148989872736
miso1265,0.004529739747769086,0.0015502706937781528
miso1604,0.005916629299593814,0.0008323716386270266
miso1620,0.004630059926980223,0.002194109263397045
miso1013,0.004559618575679707,0.002345937526702457
miso1805,0.004730896180431805,0.0021764953792198253
miso1590,0.0044031322208930015,0.0017830966892662188
miso1872,0.004910585571256763,0.0028417205589987777
miso1989,0.004599066635956453,0.0011830137896579715
miso1926,0.005542595488237265,0.0006500945835118206
miso1770,0.004594689445969813,0.00079597364081338
miso1762,0.004612879395166325,0.0017231634281110837
miso1875,0.0049209042882377065,0.0018728775413208926
miso1645,0.0065637478692518085,0.0008470200556457299
miso1303,0.004723244234928243,0.004589314702660365
miso1908,0.004640968593172029,0.0014353133186181177
miso1269,0.004577965934776015,0.0026498701938995795
miso1474,0.004557502311725996,0.002170004278402657
miso1962,0.00480024890747484,0.0018503618647213648
miso1785,0.0047369668291876695,0.0017782904489121727
miso1824,0.005011964160175418,0.0008082061630284603
miso1585,0.004554218189781766,0.0020328209192409645
miso1735,0.005946759159479238,0.0007951396991710215
miso1020,0.004561771149017267,0.0012197227939885298
miso1695,0.006531184919862139,0.002090096657902117
miso1706,0.007038174886853007,0.0022496005083431224
miso1145,0.0052726934146138365,0.001637933576403785
miso1489,0.005279932409040944,0.002825747204660176
miso1988,0.004499267769970041,0.00231234646110979
miso1117,0.004541757103485055,0.004503832312384167
miso1183,0.004530283074653603,0.0014518393795727473
miso1182,0.004821727297983876,0.0023263319834366035
miso1647,0.004586297154023568,0.002754806885307602
miso1638,0.004507043622203575,0.004107540948936908
miso1407,0.0045372862781813145,0.0007022678889087609
miso1289,0.004444744413786774,0.002216926769073303
miso1521,0.008858673295360473,0.0015309175744331297
miso1766,0.004825999013826754,0.0029380961143993245
miso1533,0.004603109981941397,0.0021864232715239082
miso1979,0.004742713058231715,0.0036041393941288074
miso1583,0.004775350933840828,0.0008296190054861344
miso1242,0.006943720658636556,0.0004685662577719921
miso1240,0.004543904530397008,0.0025149395315498986
miso1356,0.0049920359530011,0.009663029197291064
miso1150,0.004700493856648565,0.0016768686252263674
miso1629,0.004603036261092945,0.005036124553046579
miso1179,0.004782296488825898,0.00143901619961055
miso1553,0.005122698536609655,0.00256867443637187
miso1128,0.004522389381359198,0.00180276616197316
miso1690,0.004528631028953558,0.002649254558167471
miso1471,0.006353443775480805,0.0016238858328652922
miso1564,0.005033142196350118,0.0013235766038092807
miso1336,0.0049645939301055,0.0025843590750766984
miso1923,0.004592597304150663,0.005487836186465941
miso1503,0.00443452507461116,0.0006738530591108975
miso1790,0.005407350213008772,0.0020666466123384726
miso1741,0.004449490289738303,0.0022409486031524065
miso1068,0.004750467351554762,0.0009219986277727033
miso1625,0.0046071711736162405,0.0021441651963142218
miso1593,0.005106128589655553,0.0022266690162677846
miso1238,0.005492594394569326,0.0007556977516488699
miso1408,0.004722871205814552,0.0011155148463395884
miso1100,0.004972479201848527,0.0027631771483742386
miso1064,0.004552806869696971,0.003032223815879627
miso1199,0.004528238501145819,0.0025039449699231385
miso1103,0.007184908408074577,0.0006800950350275008
miso1476,0.006478783039758872,0.0006057901440402561
miso1314,0.004527837650845475,0.0027962148375466423
miso1422,0.004791606289508376,0.0007725862986589012
miso1090,0.005169953776972527,0.0024655280105363984
miso1331,0.004576743901021517,0.002054565384725722
miso1691,0.004682402957387793,0.0023867261143396285
miso1705,0.004522107126684593,0.0011807484391036177
miso1726,0.006113769980853048,0.0015120644588615918
miso1540,0.004747471736589915,0.002449707441415139
miso1794,0.004605243490748397,0.0010914311592839048
miso1960,0.0048545816603908646,0.002199702604891973
miso1139,0.004464718589950138,0.0020991466373622347
miso1856,0.004469331081830972,0.003121843693698709
miso1151,0.004485283811537036,0.001977518180442775
miso1921,0.004566644568445512,0.0025783182665929196
miso1765,0.0055025801265849664,0.0007640325160694522
miso1632,0.00450980869388998,0.002490169491561292
miso1273,0.004452329029644005,0.0017441787041059978
miso1949,0.0050517754362512995,0.0020012798436576827
miso1386,0.00490141496017512,0.0017334752972623694
miso1463,0.005209344856510893,0.005847819559466943
miso1623,0.005582898619755939,0.0015368044297960728
miso1660,0.004567783761032787,0.0020393436179611518
miso1249,0.0049712620713283345,0.005668869250510252
miso1812,0.005113398756244182,0.0008990884397487024
miso1784,0.004958660285960389,0.0024957077533076044
miso1287,0.0045363162340738795,0.0018103827857918996
miso1270,0.004658279598050209,0.0015940126305983196
miso1355,0.0045274076944724715,0.0014417024821147231
miso1838,0.004446214778763704,0.0022316406159260493
miso1127,0.005011120110999191,0.002059968066868462
miso1982,0.004491503046966875,0.003893217947856548
miso1312,0.0054448027570248156,0.0019355988494674083
miso1948,0.004454064353914999,0.0025426624776628535
miso1993,0.0047938702282405736,0.003139557044192722
miso1378,0.004520472558234189,0.0025098405808216934
miso1626,0.004603279530067142,0.0028459071764471012
miso1174,0.005378585659133544,0.004712943329147907
miso1717,0.004563122060183557,0.002289136614297593
miso1024,0.004709395437792864,0.0012706864657370917
miso1200,0.004466321472887413,0.0036478982009326712
miso1834,0.0045380957442085834,0.0014872053646384491
miso1234,0.004582532571486423,0.002264729879474709
miso1125,0.004894892174375402,0.002295085333248102
miso1826,0.006482330231861934,0.0006098476659110505
miso1155,0.005692930800107582,0.0027588386784229576
miso1831,0.00549604957411364,0.0007377269351623189
miso1894,0.0044644580586434765,0.0023575967867728352
miso1689,0.004789660708784395,0.0005878001953950667
miso1388,0.004815066239198451,0.0030678954720271333
miso1297,0.004682637155655633,0.0022214954909260936
miso1178,0.004718210278384766,0.002387954799115842
miso1737,0.004943928642211171,0.0014011864924267266
miso1900,0.005736587272339343,0.0013829616747452274
miso1877,0.004704553274695287,0.0020614133555840464
miso1246,0.00438943748609784,0.002195515049998152
miso1681,0.004511382936165341,0.0021034326335580646
miso1995,0.004676031913504715,0.0006966432986441751
miso1554,0.004606501533841346,0.0038360297353268362
miso1091,0.004876154906069969,0.0007372693900552303
miso1710,0.006037685606674015,0.0015162712326388871
miso1274,0.004487378687239449,0.0019584436025614784
miso1959,0.004811385007846696,0.0018545924755271432
miso1119,0.004609581859680954,0.0017419293977522026
miso1828,0.0050633909968900844,0.0022826886561684015
miso1825,0.004780529447493223,0.0016617098395271235
miso1678,0.00448742383011874,0.0028089884282314456
miso1887,0.004601133164711537,0.0018077632074877362
miso1035,0.0047658878441963325,0.0025461451875515542
miso1621,0.005102381945069834,0.0017715804376881577
miso1670,0.004656086320977549,0.0007927304218732761
miso1968,0.004459132614785536,0.00194216792726126
miso1327,0.004662116384203898,0.0015895799621189074
miso1443,0.004574876067619622,0.0021330961529559926
miso1078,0.004498117654131136,0.0019213274986690082
miso1237,0.004491008398312853,0.00144393894058061
miso1201,0.004781120527021861,0.0030694129757468684
miso1505,0.004482579895500744,0.001345111901067214
miso1795,0.004691204039329448,0.001254720870273698
miso1348,0.004730554876790532,0.0010485018981667483
miso1385,0.0045286076178662985,0.004125205911712093
miso1752,0.009526058103071548,0.0029141741292049335
miso1802,0.004535779366600479,0.002163584264011108
miso1769,0.004962809656093033,0.0017155396397832811
miso1041,0.004336808792715235,0.0016631320823445876
miso1731,0.006286575391797953,0.000713288731788484
miso1058,0.0045008929512347804,0.002609932711893127
miso1817,0.004590713968748509,0.0013266891296136452
miso1354,0.005051503064707281,0.0008100053064928
miso1862,0.004297269866257758,0.0015446505589489594
miso1180,0.005020454300530994,0.0017584839527791589
miso1622,0.004490615749673541,0.0019369111618505585
miso1308,0.004388430344751218,0.0023772799920760202
miso1173,0.005586136307590871,0.0014270158047266976
miso1167,0.004642916561274304,0.0036448151401919458
miso1902,0.004494381415548486,0.002035533389777874
miso1083,0.004452005253537136,0.004108110015949041
miso1750,0.004569157248158617,0.0023235377202386917
miso1550,0.004798818133986712,0.0023182515632439475
miso1529,0.004881055542571006,0.0005831678734614666
miso1760,0.0044853245317741765,0.0018387144247625164
miso1561,0.004512369886482735,0.0037322611843299417
miso1650,0.004399274985185197,0.0006584725487614312
miso1121,0.004447503536744673,0.0021733923185976887
miso1168,0.00527464791888407,0.0020312405104712427
miso1759,0.004471830651863136,0.002693041286600538
miso1938,0.005104179981844811,0.002880098264948303
miso1662,0.004465764994154688,0.0034300270742029576
miso1607,0.004654738652789592,0.0008183600747070982
miso1230,0.004510368691462457,0.0023614305521259455
miso1430,0.0053890857470296795,0.0016683390596050676
miso1470,0.004515238434461621,0.003497830678945258
miso1021,0.004293140164539724,0.002081203265220327
miso1014,0.004481484713394626,0.0009680067897416186
miso1147,0.004380127644297498,0.0018270083322749816
miso1072,0.0047994819204373465,0.0012661278831221745
miso1895,0.004339206485214354,0.0021322222006701173
miso1051,0.0050437797321542565,0.000769097220279421
miso1666,0.004458567231673822,0.0020669557890226706
miso1384,0.007656326156975483,0.0013217937226596308
miso1050,0.004643415324277748,0.004329271208424677
miso1978,0.004690222805497826,0.0010906735076843743
miso1796,0.00479050915893375,0.0024296925798911444
miso1222,0.0044205440703652555,0.0029881773454161187
miso1603,0.0050936974451898185,0.0016296788936394665
miso1060,0.00453086800506488,0.0008045396559504702
miso1512,0.004987540630401574,0.0017355030277117292
miso1801,0.004513587426482544,0.002073430761116723
miso1429,0.004292421884654495,0.0014534051149518335
miso1466,0.004388898448157845,0.004559510248498687
miso1094,0.0045081088715200664,0.0008082930035015134
miso1821,0.010137799025357276,0.001261159463842072
miso1478,0.0048107515665336276,0.001349663224354342
miso1841,0.005530589989516512,0.0023827858443586088
miso1473,0.00482283259323072,0.0046703404482526965
miso1847,0.005793320096513089,0.0008116478998283275
miso1671,0.00453451111072901,0.0031078443223708937
miso1015,0.005660104140770722,0.002927151758324465
miso1516,0.004819779579598093,0.0035619181325554587
miso1641,0.010162732515299547,0.0014509767498332908
miso1830,0.00534422618713406,0.0021417763660660904
miso1332,0.004353874044516163,0.0015024091050078
miso1291,0.004741229883037632,0.0005431110151010372
miso1599,0.004914754028888375,0.0017594712220639994
miso1382,0.0046251325502913426,0.0024138313005083885
miso1664,0.004433173489306603,0.002071677166045777
miso1224,0.00442637237403929,0.0022908670833448794
miso1305,0.004568220176625077,0.0006393146695133498
miso1451,0.004582520038156065,0.0021447546355181156
miso1056,0.004489266264771579,0.002194862851429504
miso1633,0.004566492312578785,0.0016990653683805004
miso1446,0.005145601985606034,0.0025846376613566785
miso1156,0.00470191792962694,0.003494564543407522
miso1153,0.004512067289263747,0.002077765378896889
miso1034,0.004517271358134914,0.0019494101565052915
miso1635,0.005419437357595064,0.0007272410976794509
miso1492,0.004726056993564522,0.0013761390964943986
miso1098,0.004655155553634446,0.0030158705420479073
miso1300,0.004510945478633489,0.001630285437732604
miso1022,0.004503610891862805,0.0018480275287082355
miso1997,0.004240972182895211,0.001987880201232612
miso1618,0.005699400250183879,0.0017646673315484967
miso1869,0.0048558806681402765,0.0015033802683823126
miso1789,0.0044392163262800145,0.003561692193985874
miso1739,0.004931631824896944,0.001005853516756397
miso1372,0.005588709518117799,0.0020963709936065006
miso1309,0.0045135633225589274,0.0011842281302807227
miso1335,0.004664836067817103,0.000844912739148029
miso1198,0.0044535941655849875,0.0018984582832801329
miso1315,0.004572674729715367,0.0038326755013981303
miso1565,0.0045862102768842745,0.0029554594026211392
miso1519,0.004945792722800696,0.002341506455387557
miso1162,0.004801986558222002,0.0023888398982395034
miso1330,0.004620831430997473,0.0061157067927966515
miso1148,0.004595490151993135,0.0015251791001784627
miso2000,0.004430568017469469,0.003519689711662914
miso1434,0.005657613640710977,0.0027135486393525905
miso1514,0.004623394847622912,0.0012561421876723484
miso1011,0.004816950568947297,0.00315401751434183
miso1842,0.0046554667968562455,0.005511152226366182
miso1730,0.005785768871449151,0.0006832137465107179
miso1007,0.0067486487875512485,0.0005734944673031455
miso1406,0.0059171639440601855,0.001181214387792989
miso1570,0.005000348242498963,0.0023061780081774816
miso1484,0.004654160921996571,0.0026047335142613025
miso1085,0.004529563893882055,0.002416205717731351
miso1272,0.005700603362786208,0.0006971816357421645
miso1543,0.004330239293118958,0.003264069916622807
miso1744,0.0046468571859813405,0.002385576710214816
miso1311,0.004456428262119541,0.002241310923129411
miso1846,0.006831234062206555,0.0029581307121440406
miso1226,0.004880743091849533,0.0018113099615769007
miso1122,0.004467657473670568,0.003236680124900171
miso1835,0.0048807443829383245,0.003920185746847895
miso1609,0.005460566173746789,0.0013701764796693401
miso1534,0.004472771269292288,0.002256187804156823
miso1057,0.004601547321739575,0.0009534418080301949
miso1225,0.008714896234306576,0.0013364414325084085
miso1506,0.00473280567137263,0.002156798798947062
miso1699,0.004597031687836987,0.0017581467132296556
miso1123,0.005017943919573862,0.0008444316751268315
miso1742,0.0045004889111539825,0.00208808914027857
miso1079,0.006020884654585963,0.0004723124739916682
miso1849,0.0064265601018086115,0.0018579505857171435
miso1462,0.004589817131079004,0.003973360277676078
miso1916,0.004396106985337002,0.0017404854918453502
miso1278,0.0045049888003261054,0.00204267720843847
miso1206,0.0046119630125028115,0.0018964607182833891
miso1703,0.004525116529137756,0.0024846548577914765
miso1227,0.004556693580410324,0.0036766519419904366
miso1390,0.0045803951871451155,0.004003173419327987
miso1999,0.0073236320473961366,0.0013790607771457688
miso1376,0.005203187241496593,0.0019261123163342125
miso1485,0.0044660393681221116,0.004135305844020783
miso1905,0.006426536954525585,0.002302917002415737
miso1458,0.005053984954502978,0.0013140134721459397
miso1975,0.004616303742225387,0.0015866337013856135
miso1798,0.004528381487262744,0.002473587683835402
miso1325,0.004422497215739621,0.0018087568047804696
miso1210,0.00445174661839239,0.0028189796006425774
miso1460,0.004468305626502244,0.002996939890690477
miso1052,0.004782249816629064,0.002010785213329135
miso1301,0.006034627833872035,0.0014555279589731041
miso1165,0.004689420409971008,0.002061016836028524
miso1755,0.004816497246099716,0.0008292315642782699
miso1823,0.004766192069725429,0.0017093663129739034
miso1617,0.00536113672393988,0.00198262362628208
miso1323,0.004672097291845974,0.004066913824502915
miso1067,0.004642974574262979,0.002146828989989828
miso1461,0.009705373819273893,0.0003878669255377987
miso1075,0.00523446446824886,0.001416761754096235
miso1455,0.004434261570174444,0.002281652791581051
miso1981,0.004649477150319634,0.0007137610628673716
miso1940,0.00458986560145271,0.001272200884205184
miso1009,0.004600087889108171,0.0023798126756099276
miso1069,0.004424609630677666,0.002845008965744839
miso1042,0.004467032830444209,0.0022214432263902768
miso1403,0.004500310277059728,0.0014512236351574184
miso1575,0.004473547855366712,0.0016360456402195504
miso1658,0.004591241806653613,0.002429243447493683
miso1184,0.004512727537075127,0.002223877726568111
miso1792,0.0053842920908516055,0.000880902710885209
miso1423,0.004586769550648191,0.0022360855688228257
miso1277,0.005137607893267056,0.0011731754927342501
miso1070,0.005713334767110746,0.0015825295015426417
miso1404,0.005979386273647844,0.0013541371135185754
miso1653,0.00437971816328098,0.003813795892502814
miso1555,0.004462557087706506,0.0036818038560255503
miso1859,0.004918011261261102,0.0016177268622227896
miso1616,0.0046311508267676375,0.001987827854721703
miso1138,0.004488451526035287,0.002148834464887894
miso1172,0.0056026927410002085,0.0019039986381883165
miso1778,0.0048041841730765405,0.0050896490736835834
miso1733,0.004601189826751034,0.0028989751739151907
miso1996,0.004655559290791761,0.002465868994900042
miso1557,0.0045874691182296624,0.0024294975869314983
miso1038,0.005237587976074424,0.003187231078292886
miso1698,0.004467266655339087,0.0030464723987817174
miso1713,0.005428881128276358,0.0012951374701240465
miso1409,0.004571698428436236,0.004004009461605831
miso1892,0.004741061521525228,0.0009060599197316504
miso1682,0.005166837558242316,0.001019573909120218
miso1252,0.004520506975470318,0.0008775831475924488
miso1686,0.004558920791552864,0.0011267175181083743
miso1449,0.004467957935272229,0.002140070745795556
miso1548,0.004514450458172753,0.0034536222831700334
miso1450,0.0044432192999491775,0.003822619037649025
miso1251,0.004744867757099964,0.0027261735415007454
miso1544,0.006086718184064321,0.0008024094737111573
miso1214,0.004493412366330126,0.002321143851145779
miso1648,0.010976270936316477,0.0015422617752104601
miso1721,0.005020553062110468,0.0016886576780527178
miso1202,0.004610375078621279,0.0012843504534671246
miso1258,0.004427023913524148,0.003485016364491561
miso1515,0.0057395164307761865,0.0007191090732103641
miso1864,0.004646694338953245,0.0012300345488496101
miso1031,0.004495777342000988,0.001757707034624946
miso1405,0.004611079690819481,0.0028488958895747365
miso1756,0.004583990152116144,0.002577720918514629
miso1934,0.00450982316124446,0.0037761868851707275
miso1073,0.006290676309666275,0.0008800325377237298
miso1441,0.004534410100076657,0.005078889105572974
miso1196,0.005515176478881674,0.0007938466255212621
miso1522,0.00448962930617318,0.0024410558873287414
miso1213,0.004346337417424379,0.0017429749341099357
miso1080,0.004568157464951418,0.002507165327242083
miso1807,0.004432958465429446,0.0021763962878597965
miso1495,0.005184984519451337,0.0023557689395583593
miso1640,0.004871025605434741,0.0026378623785248837
miso1797,0.004542411491600632,0.0011922915178065668
miso1560,0.004767870531084573,0.0010786754618269012
miso1133,0.004353989675624055,0.003709931578796328
miso1571,0.005006961036797275,0.004063614009065804
miso1866,0.004396108981339373,0.0027811850124668425
miso1343,0.004399624617569919,0.0030390347779295003
miso1088,0.004985643547122523,0.0020948158480215834
miso1136,0.0047904592203619435,0.0011607318771539566
miso1924,0.0046264781048427125,0.0013266480730266047
miso1578,0.004612342760604391,0.0019761378991416238
miso1780,0.004656079431934975,0.002213020032613968
miso1884,0.0046234683392287175,0.00325006580700814
miso1976,0.004583469277655531,0.0033914087664630357
miso1432,0.005356706522012485,0.00226515703312301
miso1654,0.00499789955806877,0.000645113757374901
miso1606,0.006154574613562083,0.0017609049139919175
miso1025,0.004585644347842574,0.0025753449385465155
miso1187,0.004644760579333194,0.00245494165491093
miso1559,0.004982781975033054,0.0019146310546143922
miso1952,0.0046088963439686785,0.0018679698807813892
miso1351,0.00448764684170472,0.0018948013825269997
miso1804,0.004537488601904606,0.0034245133930720395
miso1547,0.004368486727432121,0.0015769792925786415
miso1546,0.004598188327293852,0.0007535544536256533
miso1345,0.004772750363515657,0.0026585048732592396
miso1806,0.004404019168991591,0.004218692600699461
miso1241,0.004482181413829228,0.0010321471039404456
miso1087,0.004520628765084402,0.002342393971164888
miso1396,0.00586689080058509,0.0020353612103173368
miso1357,0.005815146118579409,0.000825276990864249
miso1144,0.0044633765067310874,0.00382100916920545
miso1675,0.005451832800773037,0.0029514198286165884
miso1157,0.0046947762976290415,0.0023306001240984034
miso1536,0.004510284394974366,0.0026332000628389285
miso1188,0.004643138565886482,0.003779485584933799
miso1572,0.004529345863874794,0.0021425614253314505
miso1130,0.004480972890468079,0.0036285199614799067
miso1857,0.004398085252648104,0.002035953448335743
miso1483,0.004563975943703925,0.0007570181436380491
miso1693,0.004509060053035675,0.0022816600836391035
miso1972,0.004516967970200039,0.0017236767363945267
miso1542,0.004958050043762655,0.0029579395343137345
miso1340,0.004511902180647414,0.0009716813627877588
miso1193,0.004552493924582883,0.003971921962401362
miso1371,0.004908264208925952,0.0006557354641832202
miso1002,0.004906401103720437,0.0007256393162417896
miso1661,0.0043816330876722785,0.002301314216537635
miso1725,0.004553661659762916,0.0015776871517665413
miso1360,0.0044758193240623185,0.0019371951740191327
miso1181,0.0049656466239682544,0.0006620690427953088
miso1986,0.004420955554325518,0.0010156452035524224
miso1175,0.0072188151599875275,0.0014040691317559655
miso1171,0.005035372292440566,0.0022944201793529727
miso1095,0.004694907326982189,0.001807474806449439
miso1387,0.005289701219017233,0.0013613774665489319
miso1499,0.006507744675101143,0.0006214041775378693
miso1482,0.00504769607282118,0.0014542328162834505
miso1600,0.0046454188743248895,0.0013087892449421728
miso1275,0.004538536083286822,0.0016672327555530618
miso1389,0.004432994406170816,0.0035709844677359968
miso1414,0.005402574271391957,0.001221507662764264
miso1880,0.005739211279727193,0.0020046868672474833
miso1319,0.004467274336402779,0.0016810624043229823
miso1748,0.004404922780645138,0.0026275928680206282
miso1033,0.005343668835837161,0.001262471300116467
miso1276,0.004464447030418412,0.0029451729680979276
miso1850,0.004934363767166439,0.0021169307287476503
miso1381,0.004575203995229491,0.0024609702628246603
miso1247,0.004620694742262234,0.0023265769452702673
miso1579,0.004497847009862591,0.003545875921884123
miso1813,0.004467174400538066,0.0025135628492010216
miso1377,0.004456931377656962,0.0006911317472481659
miso1254,0.004518747632946736,0.0018860094720536706
miso1215,0.0045564880726240925,0.0031398483372358896
miso1674,0.004431661283755889,0.003613374452278755
miso1092,0.004473217004115111,0.0021834031943479782
miso1192,0.004888675082145438,0.001893822189769369
miso1081,0.004916096526760946,0.0018436091846185556
miso1858,0.0045445096023360625,0.002529445254139848
miso1218,0.004462766411097753,0.002791618206122137
miso1425,0.0056339986746335,0.0009220035499848076
miso1758,0.005344886827701473,0.0017732319183679994
miso1740,0.004869208238934636,0.0013091404980899292
miso1264,0.0051599567000750034,0.0016417388682348692
miso1397,0.0047307766385531564,0.001110344326467975
miso1680,0.004822437471176275,0.0012365695866862383
miso1039,0.006287033863627006,0.0011083754242609176
miso1365,0.005120232656538082,0.0019429699802184736
miso1613,0.0045380531926521375,0.0036945631444500597
miso1538,0.004417380553841562,0.003067128165828528
miso1845,0.004702869868871525,0.0059297742625206255
miso1556,0.004501008590289288,0.0031704151996593782
miso1402,0.0044836717588122845,0.0020684968186248155
miso1888,0.005101630132750105,0.0016816705002492972
miso1969,0.004959041279398237,0.0007285293634606114
miso1868,0.004415537649034718,0.0014475115539233983
miso1965,0.004582552335103026,0.0022729970303403146
miso1163,0.011934294079479239,0.0013249874889850182
miso1481,0.004328456099517771,0.0021123223805855815
miso1444,0.004824597387977134,0.0066565748895054564
miso1776,0.004602372586405566,0.0024042510646050653
miso1501,0.004472234805046575,0.0033726585730501214
miso1500,0.004243522444779696,0.0015559522815923777
miso1528,0.004509038079820868,0.004081808819948416
miso1652,0.004347790562586653,0.0018662371924122927
miso1141,0.004992161833549163,0.0024075108421045444
miso1871,0.0050097119364165285,0.0035553008824340663
miso1881,0.0047892363085080885,0.00515248040575871
miso1453,0.0053861386624473075,0.002355488642682825
miso1186,0.004682271785798592,0.0041823281440906135
miso1707,0.004828737664392047,0.0015653067829617515
miso1142,0.004445720866021479,0.004112356023311554
miso1822,0.006096667599019704,0.0013660391369470955
miso1920,0.004603461586895524,0.0031495292626132565
miso1415,0.005010535848171957,0.0006192979043625907
miso1030,0.004536466220724209,0.0024979010994762873
miso1800,0.004595733599321936,0.0023139942198168776
miso1727,0.004735747146435166,0.0015209018736285944
miso1950,0.004546504091478279,0.0008187683620056068
miso1259,0.004367181084887452,0.0023176441658161826
miso1019,0.00464312503658488,0.0025357077629754423
miso1040,0.004549857635648435,0.0021711257424164316
miso1299,0.005335336266993644,0.0015185429604997298
miso1961,0.004578458203719129,0.003139582744343297
miso1918,0.004544908595502389,0.003504195236368984
miso1339,0.0049139071161061814,0.002212710389037651
miso1472,0.004760573345645545,0.0009456284424403306
miso1964,0.0043102775352498604,0.0008267483921166715
miso1126,0.00477853196666603,0.003454396833377942
miso1428,0.004938699588710786,0.0007256862255980444
miso1861,0.004671799053022679,0.0008657599663858414
miso1494,0.004502549782512481,0.0025945890771969
miso1490,0.004455673131891468,0.003258873318069349
miso1391,0.004557503434574053,0.001636739965346407
miso1757,0.005068168312140255,0.0015928616216312785
miso1931,0.00667340070861133,0.002874828799314931
miso1531,0.005999473276133187,0.001392941878009404
miso1552,0.0048006600514400545,0.0015896822822587305
miso1716,0.005018380734501891,0.0032504459453572784
miso1911,0.0051914588365133225,0.0010097806118715123
miso1994,0.004437519760825638,0.0011233718477549701
miso1829,0.0046162824782931405,0.0018783243446802763
miso1941,0.004504716873564603,0.0014014596799694081
miso1333,0.00478565155088407,0.0026271749033286666
miso1324,0.005027513180337243,0.0014366713067563018
miso1032,0.004475499789749678,0.00349425947632241
miso1447,0.0045437906132737745,0.003776172210532982
miso1102,0.006013710339537331,0.0007168605176328209
miso1235,0.004385981711785654,0.0006702856391513746
miso1282,0.005655941601982946,0.0017208119679777325
miso1419,0.004348086199185089,0.0005340944829843692
miso1114,0.004563911930997633,0.001897914611205661
miso1338,0.00448597513942579,0.002344459237878914
miso1615,0.009397845958985608,0.0015587906948318657
miso1442,0.004337522610984099,0.0028808060269125374
miso1507,0.004853010766993225,0.0011241645923311951
miso1980,0.006881967247579822,0.0020186570969628797
miso1929,0.004628580539431249,0.00111703135586928
miso1380,0.004459317752303129,0.0017788328416662538
miso1326,0.004674018446958941,0.0012712313555133601
miso1427,0.004400652339863458,0.0030229487161559988
miso1370,0.00509023212012213,0.0018510621460455642
miso1562,0.004416089379877501,0.0021915594121431374
miso1933,0.004763744526437421,0.00268583549419904
miso1509,0.004842413438670374,0.0007760279088582309
miso1696,0.004549750271929151,0.0016261733900675749
miso1448,0.0048186869116859455,0.0024960337915128916
miso1055,0.004405884004288075,0.003589394237853526
miso1262,0.00453022720887531,0.0015347104367301702
miso1719,0.0044746371228086565,0.0030716907080655903
miso1971,0.005329753816285044,0.0010187426051134233
miso1518,0.005562077705801647,0.0005180730418212666
miso1576,0.004428962497299738,0.00360346780636954
miso1004,0.004993712781173038,0.0013725237639493962
miso1124,0.005449363667249493,0.00201618245675075
miso1791,0.0050630774038634835,0.002036861874254167
miso1131,0.004512706017258513,0.00046765908208721456
miso1221,0.004505999572690879,0.0022439642792963753
miso1991,0.004855579007044457,0.001132257108333887
miso1170,0.004585563052041255,0.0014579612736861577
miso1563,0.004780519996717246,0.0015595386188582523
miso1637,0.005477699369197316,0.0018300405237935647
miso1772,0.004764642417111535,0.004452083193013093
miso1416,0.00466550662100935,0.001349009316604794
miso1412,0.005889071292694837,0.0005324401707724065
miso1644,0.004840516041093594,0.004464812309509217
miso1431,0.0051446225842509226,0.003512365975919757
miso1120,0.004429750993042694,0.0025721840038095936
miso1329,0.005287164008656549,0.00253296497410055
miso1711,0.004485377911130699,0.0023830727969718414
miso1643,0.004594896009900654,0.002462969750982036
miso1704,0.004547755756940629,0.002264528153997482
miso1217,0.004425397425814894,0.003524986934171071
miso1882,0.005272819383748579,0.0006529712181071211
miso1584,0.010022950379896731,0.0010886497112477826
miso1111,0.004454954281237455,0.0017500667145534132
miso1694,0.00605427772542928,0.0007394516891183717
miso1310,0.005174629992059031,0.004628199352839096
miso1043,0.00481909156727995,0.002104584558525937
miso1008,0.006762553455622585,0.0015230923451031854
miso1551,0.005364896820777035,0.0018963975647765085
miso1782,0.0051193860814943495,0.0011349070231234015
miso1728,0.004544917572534255,0.002144236602660478
miso1054,0.004457427585156125,0.004107615440506192
miso1743,0.004550838681860898,0.0022064122069762153
miso1496,0.004677510465353425,0.0007537940305175191
miso1803,0.004598820244946592,0.0037010025088034517
miso1874,0.005827734884534386,0.002091272917223657
miso1761,0.0048440490506653,0.0021908480235417866
miso1368,0.00457352255264982,0.002743269123836873
miso1634,0.004747300136712812,0.002829989168001246
miso1394,0.0046812700303197,0.0013214144859078146
miso1953,0.004626342446076106,0.002870964498115763
miso1582,0.004511742216031539,0.0037694745452333
miso1745,0.004530722547923595,0.0013032147953934842
miso1293,0.004565559232120928,0.0009562474854876545
miso1029,0.004880944548829594,0.004016505513712653
miso1942,0.00465576854391781,0.0033863473398228075
miso1586,0.004562392406411061,0.0025591142270661167
miso1076,0.005225913770897047,0.001304778504369995
miso1243,0.004485396183980519,0.005031192824459163
miso1017,0.0061651774966860265,0.0007140579028219315
miso1350,0.004818207852543329,0.0022200285022297784
miso1266,0.005623312144572756,0.0007643761601649859
miso1410,0.0044385738315168306,0.001999440139641676
miso1082,0.0044864274731932505,0.003262255145008729
miso1712,0.005311681899014746,0.0009990114671033761
miso1913,0.004702983451716179,0.0019182650038463047
miso1497,0.0044409727471354035,0.0028015688324484296
miso1364,0.0046194980052003546,0.0016839451154164033
miso1061,0.004436512867465404,0.0019029329149911284
miso1595,0.004736642599029458,0.0012672734779759654
miso1510,0.005399681962484699,0.0017275307763774898

==> data/integers_and_roundable_244k.txt <==
name,integral_fraction,roundable_fraction,total_count
miso431,77.0799,99.9633,5445
miso617,97.9431,99.8898,5445
miso482,79.3939,100.0000,5445
miso893,99.0083,99.6694,5445
miso269,98.8981,99.7429,5445
miso428,99.4490,100.0000,5445
miso262,99.9265,100.0000,5445
miso376,78.3471,98.3838,5445
miso146,99.3756,99.9633,5445
miso490,86.4096,99.3388,5445
miso818,85.7117,98.7511,5445
miso749,99.3388,100.0000,5445
miso443,100.0000,100.0000,5445
miso349,84.7199,100.0000,5445
miso724,98.4757,100.0000,5445
miso40,76.2902,98.2736,5445
miso985,82.1120,100.0000,5445
miso198,92.1396,99.9633,5445
miso594,99.9633,99.9633,5445
miso488,77.7043,99.1185,5445
miso1000,98.0900,99.8898,5445
miso373,76.1983,99.9633,5445
miso663,94.6556,99.4858,5445
miso522,93.2599,100.0000,5445
miso881,99.5041,99.8163,5445
miso457,78.5491,99.8163,5445
miso750,86.8320,100.0000,5445
miso825,85.8770,99.5960,5445
miso81,89.3297,100.0000,5445
miso320,99.4123,99.7429,5445
miso419,99.2470,99.9633,5445
miso318,85.6933,100.0000,5445
miso394,85.0138,99.7062,5445
miso853,78.1267,99.7062,5445
miso19,99.9633,99.9633,5445
miso476,99.7062,99.7796,5445
miso849,77.1350,100.0000,5445
miso32,92.3600,100.0000,5445
miso994,97.7227,99.9633,5445
miso904,99.3756,99.9633,5445
miso496,99.1185,99.8163,5445
miso710,99.9633,100.0000,5445
miso753,94.9311,99.7796,5445
miso628,99.4490,99.8898,5445
miso446,86.3728,100.0000,5445
miso840,99.4490,100.0000,5445
miso56,92.9477,98.7511,5445
miso525,82.8099,99.8163,5445
miso661,99.4490,100.0000,5445
miso951,99.6511,100.0000,5445
miso511,80.6612,99.8898,5445
miso704,85.3811,99.8163,5445
miso549,99.4123,100.0000,5445
miso928,98.6961,99.9633,5445
miso27,99.4123,99.5225,5445
miso275,99.8898,99.9633,5445
miso672,97.6125,100.0000,5445
miso634,99.9633,100.0000,5445
miso399,77.1717,98.9715,5445
miso785,98.6042,100.0000,5445
miso276,91.9559,99.5225,5445
miso733,85.1791,99.9633,5445
miso923,97.2452,99.0817,5445
miso699,99.8898,100.0000,5445
miso467,91.0560,100.0000,5445
miso848,92.7640,100.0000,5445
miso483,99.9633,100.0000,5445
miso764,99.0817,99.7796,5445
miso589,95.6107,99.9633,5445
miso779,99.9633,99.9633,5445
miso760,99.5225,99.7796,5445
miso317,90.3765,99.4858,5445
miso680,87.4380,100.0000,5445
miso746,99.0450,99.9265,5445
miso606,81.5427,99.1919,5445
miso5,94.3985,99.8531,5445
miso612,99.9633,100.0000,5445
miso800,92.5436,99.9633,5445
miso174,98.1635,99.7429,5445
miso960,77.0799,98.2369,5445
miso78,84.0220,99.5592,5445
miso26,99.5225,99.9265,5445
miso678,99.6327,99.7429,5445
miso296,87.1074,100.0000,5445
miso739,99.9633,100.0000,5445
miso558,99.6327,100.0000,5445
miso814,98.5859,99.4123,5445
miso915,85.6015,99.8531,5445
miso950,99.5225,100.0000,5445
miso717,91.9008,99.8531,5445
miso611,96.6942,99.9633,5445
miso115,99.9633,100.0000,5445
miso471,99.9265,100.0000,5445
miso251,92.4518,100.0000,5445
miso323,95.3352,100.0000,5445
miso263,99.7245,100.0000,5445
miso976,83.0303,99.2287,5445
miso885,99.6327,99.7429,5445
miso264,99.4858,99.8531,5445
miso755,78.3655,99.6694,5445
miso822,92.3416,100.0000,5445
miso189,99.8531,99.9633,5445
miso70,98.4022,99.4858,5445
miso900,99.9633,100.0000,5445
miso372,88.3563,99.9633,5445
miso384,78.7511,99.4858,5445
miso433,97.9063,100.0000,5445
miso48,99.3756,99.9265,5445
miso22,92.7273,100.0000,5445
miso510,99.9633,100.0000,5445
miso163,98.8613,99.4123,5445
miso226,98.3838,99.3572,5445
miso519,99.3756,99.6327,5445
miso294,82.4977,100.0000,5445
miso25,85.2525,99.7796,5445
miso529,77.9431,99.9633,5445
miso103,100.0000,100.0000,5445
miso575,96.2902,99.6327,5445
miso696,97.5207,98.5308,5445
miso125,98.8981,99.4858,5445
miso824,79.1919,99.9265,5445
miso18,100.0000,100.0000,5445
miso836,99.9265,100.0000,5445
miso641,97.7594,100.0000,5445
miso331,90.0275,100.0000,5445
miso176,99.6327,99.7429,5445
miso684,100.0000,100.0000,5445
miso292,97.1717,98.2369,5445
miso859,99.4490,99.5592,5445
miso324,97.5023,99.7796,5445
miso731,99.3021,99.7062,5445
miso186,99.9633,100.0000,5445
miso332,93.1864,99.8531,5445
miso844,87.6768,99.6327,5445
miso743,88.5032,99.0450,5445
miso475,95.3535,99.8898,5445
miso551,100.0000,100.0000,5445
miso270,90.7805,99.8163,5445
miso293,99.3388,99.5592,5445
miso770,96.9146,100.0000,5445
miso548,77.0799,99.6694,5445
miso153,84.0588,99.5960,5445
miso486,100.0000,100.0000,5445
miso574,99.5041,100.0000,5445
miso702,99.0817,99.3388,5445
miso327,99.4123,99.9633,5445
miso55,76.1983,98.8613,5445
miso200,98.2002,100.0000,5445
miso918,99.6694,99.9265,5445
miso111,99.9633,100.0000,5445
miso166,99.4123,99.9265,5445
miso303,93.5170,99.3021,5445
miso297,99.8714,100.0000,5445
miso450,99.4490,100.0000,5445
miso659,92.7456,100.0000,5445
miso227,77.0064,98.4573,5445
miso4,86.6667,100.0000,5445
miso514,94.6740,98.7511,5445
miso291,99.8898,100.0000,5445
miso67,78.3287,100.0000,5445
miso670,98.6777,99.9633,5445
miso623,77.0799,99.2654,5445
miso891,90.3581,99.7062,5445
miso643,97.3921,100.0000,5445
miso315,78.2920,99.9633,5445
miso681,99.0817,99.1919,5445
miso184,89.5317,99.4123,5445
miso787,98.9164,99.7062,5445
miso478,86.5197,100.0000,5445
miso513,99.1185,99.6327,5445
miso745,93.6639,99.9265,5445
miso84,99.8163,100.0000,5445
miso864,99.1552,99.9633,5445
miso783,99.3021,100.0000,5445
miso75,96.0698,99.8531,5445
miso775,91.9559,99.9633,5445
miso583,99.6327,99.7062,5445
miso545,77.1717,99.8163,5445
miso596,97.9063,99.4858,5445
miso235,97.7227,99.8898,5445
miso726,93.3701,99.7429,5445
miso157,99.8898,99.9633,5445
miso470,99.4123,99.5592,5445
miso46,81.4876,99.9633,5445
miso765,96.7126,98.9348,5445
miso553,99.5592,100.0000,5445
miso491,95.7025,99.1919,5445
miso8,99.4490,99.9633,5445
miso197,99.9265,99.9633,5445
miso563,100.0000,100.0000,5445
miso906,86.2994,99.4858,5445
miso196,100.0000,100.0000,5445
miso901,99.3388,99.7796,5445
miso777,99.6694,99.9633,5445
miso435,76.1983,99.7062,5445
miso252,80.0367,99.8898,5445
miso386,92.9109,100.0000,5445
miso94,97.7227,99.8163,5445
miso946,98.7328,99.9633,5445
miso82,99.9265,100.0000,5445
miso860,97.1534,100.0000,5445
miso188,99.8898,100.0000,5445
miso852,97.8880,100.0000,5445
miso278,99.7062,99.7062,5445
miso701,92.3600,99.9265,5445
miso424,92.4334,98.9715,5445
miso504,87.8237,99.0083,5445
miso694,98.9715,99.2287,5445
miso803,98.0900,99.0450,5445
miso224,98.1267,100.0000,5445
miso538,99.9633,100.0000,5445
miso493,76.2351,99.8163,5445
miso865,98.6777,99.8531,5445
miso363,78.7144,99.8898,5445
miso442,99.5592,99.8531,5445
miso474,77.2084,98.9348,5445
miso404,78.5308,100.0000,5445
miso498,77.1901,100.0000,5445
miso515,76.1983,99.7062,5445
miso654,99.8531,100.0000,5445
miso926,99.9265,100.0000,5445
miso500,99.9633,99.9633,5445
miso863,97.7410,99.9265,5445
miso945,80.0918,99.5225,5445
miso127,99.1919,100.0000,5445
miso407,99.1552,99.9633,5445
miso497,99.7796,99.9633,5445
miso855,93.7374,99.8531,5445
miso826,98.8613,99.2287,5445
miso217,90.0459,100.0000,5445
miso686,99.5592,99.5592,5445
miso92,99.8531,99.9265,5445
miso338,99.9265,100.0000,5445
miso638,99.8898,99.9633,5445
miso570,77.0799,99.7796,5445
miso715,98.7879,99.8163,5445
miso730,90.8724,99.5225,5445
miso343,83.2140,99.8531,5445
miso728,99.4858,99.9265,5445
miso124,99.5960,99.7429,5445
miso456,99.4858,99.7429,5445
miso714,82.1304,99.9265,5445
miso815,98.3471,99.4858,5445
miso49,99.7429,100.0000,5445
miso503,87.3829,99.9265,5445
miso939,99.4490,99.8531,5445
miso887,79.8163,99.8898,5445
miso695,99.6694,99.9265,5445
miso982,96.4004,98.4206,5445
miso191,99.6327,99.7796,5445
miso889,81.1019,99.5960,5445
miso299,92.6905,99.9633,5445
miso929,98.9715,99.3756,5445
miso403,80.1469,98.7511,5445
miso245,97.7594,98.8981,5445
miso754,77.5941,99.5960,5445
miso23,91.9559,99.4858,5445
miso999,91.8825,99.8163,5445
miso646,99.4858,100.0000,5445
miso234,78.2002,100.0000,5445
miso374,90.6152,99.9633,5445
miso479,86.4830,99.5960,5445
miso565,95.0413,100.0000,5445
miso287,88.9624,98.8981,5445
miso35,99.7796,100.0000,5445
miso631,83.8751,100.0000,5445
miso79,99.8898,99.9633,5445
miso494,99.4123,99.8531,5445
miso978,99.1185,99.8898,5445
miso956,99.5225,100.0000,5445
miso917,97.7778,99.5225,5445
miso420,96.3453,99.6694,5445
miso554,97.6125,99.7796,5445
miso518,95.5188,99.9633,5445
miso108,99.1552,99.8163,5445
miso322,100.0000,100.0000,5445
miso769,96.5840,100.0000,5445
miso305,90.1194,99.8531,5445
miso114,99.3388,99.8898,5445
miso556,90.9826,100.0000,5445
miso858,99.7429,99.8898,5445
miso938,99.9633,100.0000,5445
miso660,99.9265,100.0000,5445
miso192,92.3416,100.0000,5445
miso741,99.0450,100.0000,5445
miso12,98.9532,99.8531,5445
miso941,97.9063,98.9348,5445
miso595,91.1662,99.8898,5445
miso898,99.2654,100.0000,5445
miso919,97.5023,99.4490,5445
miso377,98.9348,100.0000,5445
miso15,99.9633,99.9633,5445
miso177,77.4839,99.6694,5445
miso388,95.7392,99.1919,5445
miso86,77.0799,99.5225,5445
miso283,86.6483,99.9633,5445
miso13,99.4858,100.0000,5445
miso719,92.5069,100.0000,5445
miso679,99.9082,100.0000,5445
miso154,99.3756,99.9265,5445
miso290,79.2470,99.8898,5445
miso598,99.4858,99.9265,5445
miso215,92.3967,99.9265,5445
miso449,98.5308,99.9633,5445
miso869,99.9633,99.9633,5445
miso791,98.0900,100.0000,5445
miso801,86.7218,99.9633,5445
miso703,99.4123,99.9265,5445
miso502,99.1736,99.6327,5445
miso181,80.7163,100.0000,5445
miso536,99.2654,99.8898,5445
miso365,76.1983,100.0000,5445
miso472,99.4858,99.6327,5445
miso635,94.6373,99.8898,5445
miso758,99.7429,100.0000,5445
miso210,89.6786,99.9265,5445
miso585,98.2736,99.4123,5445
miso662,91.6437,99.8163,5445
miso161,80.9183,99.5960,5445
miso116,79.1552,100.0000,5445
miso29,99.9633,100.0000,5445
miso872,97.6860,99.5225,5445
miso544,99.3388,99.8898,5445
miso762,78.3838,99.7062,5445
miso463,80.4408,99.5592,5445
miso118,76.4004,98.6777,5445
miso829,76.1983,99.4123,5445
miso340,99.8714,99.9633,5445
miso622,99.0817,99.8898,5445
miso530,92.2865,99.9633,5445
miso309,80.8448,99.5225,5445
miso452,98.1084,100.0000,5445
miso799,76.1983,99.9633,5445
miso54,92.7273,100.0000,5445
miso142,97.6492,99.8898,5445
miso175,100.0000,100.0000,5445
miso277,100.0000,100.0000,5445
miso109,90.0459,99.9265,5445
miso905,99.0817,100.0000,5445
miso17,92.6171,99.8531,5445
miso689,76.3820,99.5960,5445
miso411,92.1579,99.9633,5445
miso837,93.2048,98.2002,5445
miso944,99.4490,100.0000,5445
miso58,99.4490,99.6694,5445
miso983,99.3388,99.9265,5445
miso875,84.8669,99.1919,5445
miso238,99.5225,100.0000,5445
miso527,98.2920,99.8163,5445
miso533,99.4858,99.8163,5445
miso712,99.8531,99.9633,5445
miso360,99.6327,99.8898,5445
miso31,99.9633,100.0000,5445
miso229,91.9927,100.0000,5445
miso523,99.6694,100.0000,5445
miso231,99.5592,100.0000,5445
miso650,76.1983,99.7429,5445
miso147,77.1901,99.2287,5445
miso542,99.8898,100.0000,5445
miso798,99.5225,99.9633,5445
miso605,85.6382,100.0000,5445
miso169,99.6327,99.7429,5445
miso989,78.3104,99.7062,5445
miso981,77.0799,100.0000,5445
miso451,91.9192,99.6694,5445
miso690,99.2287,99.9633,5445
miso243,98.8613,100.0000,5445
miso101,99.6327,99.7796,5445
miso907,99.3756,100.0000,5445
miso430,76.1983,99.8531,5445
miso729,99.9265,100.0000,5445
miso422,99.0450,99.9265,5445
miso2,95.4821,99.8163,5445
miso933,91.7355,99.8531,5445
miso873,99.6143,99.7796,5445
miso358,100.0000,100.0000,5445
miso337,100.0000,100.0000,5445
miso112,97.9063,100.0000,5445
miso88,88.0808,100.0000,5445
miso560,83.1038,99.7429,5445
miso144,99.9265,100.0000,5445
miso580,99.9633,100.0000,5445
miso99,99.5960,99.7796,5445
miso807,99.8531,100.0000,5445
miso615,99.8531,100.0000,5445
miso789,99.9265,100.0000,5445
miso128,97.0615,99.9633,5445
miso28,99.5592,99.8898,5445
miso304,99.9265,100.0000,5445
miso674,86.0790,99.5592,5445
miso334,99.7796,100.0000,5445
miso300,80.9917,99.6694,5445
miso977,85.3444,98.9715,5445
miso195,77.0799,99.4123,5445
miso85,92.5253,99.8898,5445
miso121,99.5041,99.8163,5445
miso685,98.8246,100.0000,5445
miso721,100.0000,100.0000,5445
miso336,77.7410,99.4123,5445
miso362,97.7594,99.9633,5445
miso105,78.0533,99.9633,5445
miso489,88.9073,99.5960,5445
miso466,97.6125,100.0000,5445
miso151,78.9532,99.8898,5445
miso310,99.0450,99.4123,5445
miso792,77.7410,99.7062,5445
miso908,99.4307,100.0000,5445
miso316,76.4371,99.8163,5445
miso748,80.5693,99.8163,5445
miso187,99.0817,99.6327,5445
miso480,98.1635,99.3572,5445
miso930,84.2608,100.0000,5445
miso204,76.2534,99.9265,5445
miso856,77.5390,99.0450,5445
miso772,82.7181,100.0000,5445
miso727,99.1185,99.7429,5445
miso850,80.6795,99.8898,5445
miso821,92.8375,99.9633,5445
miso811,77.2268,99.6327,5445
miso980,86.0606,100.0000,5445
miso832,83.9853,100.0000,5445
miso43,76.1983,98.5675,5445
miso228,76.1983,99.8531,5445
miso107,99.5592,99.6694,5445
miso66,97.2452,98.7144,5445
miso202,99.8163,99.8898,5445
miso892,99.4490,100.0000,5445
miso440,99.9633,100.0000,5445
miso959,77.0799,98.9715,5445
miso890,99.4490,99.5225,5445
miso880,81.0468,99.7062,5445
miso239,85.8219,99.7796,5445
miso609,99.9633,100.0000,5445
miso185,76.2902,99.6327,5445
miso691,99.4123,100.0000,5445
miso37,99.8898,99.9265,5445
miso390,95.4270,99.9265,5445
miso924,99.4123,99.9633,5445
miso833,99.6694,99.9265,5445
miso845,99.8531,99.9265,5445
miso773,99.9633,100.0000,5445
miso732,79.7245,99.7062,5445
miso782,90.5969,99.9265,5445
miso237,77.2268,98.4940,5445
miso666,87.4380,100.0000,5445
miso385,93.5721,96.9697,5445
miso253,99.8898,100.0000,5445
miso645,99.6694,99.9265,5445
miso11,97.8880,99.8531,5445
miso723,99.9633,100.0000,5445
miso95,90.5785,99.8531,5445
miso221,100.0000,100.0000,5445
miso653,99.0817,99.5960,5445
miso516,97.2819,99.9633,5445
miso274,93.4252,99.9265,5445
miso707,95.8127,100.0000,5445
miso709,83.0670,99.7429,5445
miso582,92.3416,99.8898,5445
miso817,99.3205,99.5960,5445
miso298,99.9265,100.0000,5445
miso138,99.0083,99.7796,5445
miso268,99.1185,99.6327,5445
miso378,97.5390,99.7796,5445
miso265,99.9633,100.0000,5445
miso819,89.5868,99.5592,5445
miso361,99.0817,99.9633,5445
miso586,99.7062,99.8163,5445
miso6,76.1983,99.2654,5445
miso759,99.8531,99.9633,5445
miso579,89.1276,99.7062,5445
miso903,99.2103,99.5592,5445
miso506,95.0781,100.0000,5445
miso266,90.0826,98.2369,5445
miso352,98.4389,99.5960,5445
miso790,98.3471,99.4490,5445
miso418,92.5069,100.0000,5445
miso607,99.0083,99.9633,5445
miso535,97.0983,99.7062,5445
miso51,96.3269,100.0000,5445
miso259,97.9063,98.8981,5445
miso436,99.9633,99.9633,5445
miso797,99.1185,99.7796,5445
miso541,90.0826,99.9633,5445
miso648,99.9633,100.0000,5445
miso132,99.6327,99.6327,5445
miso62,99.9633,99.9633,5445
miso603,99.3756,100.0000,5445
miso434,77.0799,99.7796,5445
miso295,99.1185,99.8163,5445
miso319,89.8990,100.0000,5445
miso223,96.8228,99.7796,5445
miso272,93.8659,99.7796,5445
miso342,77.5390,99.9265,5445
miso183,92.2314,99.4858,5445
miso532,99.5960,99.7796,5445
miso706,98.8430,99.9265,5445
miso409,98.4389,99.8163,5445
miso356,91.9192,99.5960,5445
miso909,99.4858,99.9265,5445
miso39,79.4674,99.2654,5445
miso76,99.5225,100.0000,5445
miso261,92.9109,100.0000,5445
miso677,99.4123,99.9633,5445
miso886,87.1258,100.0000,5445
miso10,85.6749,99.9265,5445
miso578,99.8163,99.9633,5445
miso847,91.5152,100.0000,5445
miso137,99.7429,100.0000,5445
miso868,97.6492,99.7796,5445
miso948,79.6511,99.9633,5445
miso828,90.4500,100.0000,5445
miso219,99.6694,99.8531,5445
miso969,86.7769,99.9265,5445
miso396,97.0615,100.0000,5445
miso201,84.7199,99.9633,5445
miso248,83.0303,99.9265,5445
miso7,94.8944,99.7062,5445
miso572,89.2011,99.9633,5445
miso73,99.8898,100.0000,5445
miso415,99.9449,100.0000,5445
miso669,78.3104,100.0000,5445
miso967,99.6694,99.9265,5445
miso517,89.0542,99.4858,5445
miso164,98.2002,99.4490,5445
miso846,90.6152,100.0000,5445
miso784,99.4858,100.0000,5445
miso199,99.9633,100.0000,5445
miso788,99.5592,99.7796,5445
miso937,80.0184,99.1185,5445
miso867,77.1350,99.7062,5445
miso257,84.6465,98.2369,5445
miso3,92.7273,100.0000,5445
miso230,99.6327,99.7429,5445
miso307,96.2167,98.8981,5445
miso260,98.8246,99.8898,5445
miso990,98.9715,99.8531,5445
miso495,94.8393,99.9265,5445
miso879,93.0946,99.0817,5445
miso649,82.0569,100.0000,5445
miso894,100.0000,100.0000,5445
miso698,99.4123,99.5225,5445
miso368,90.7989,97.8145,5445
miso973,78.2369,99.9265,5445
miso178,99.9633,100.0000,5445
miso68,87.0707,100.0000,5445
miso655,99.0083,99.3756,5445
miso423,99.3756,100.0000,5445
miso285,92.4334,100.0000,5445
miso165,99.8531,100.0000,5445
miso370,98.9164,99.5592,5445
miso246,99.9633,100.0000,5445
miso34,99.9633,100.0000,5445
miso794,90.9275,99.2654,5445
miso651,99.9633,99.9633,5445
miso289,77.0983,99.5592,5445
miso964,78.8246,100.0000,5445
miso461,99.4858,100.0000,5445
miso395,76.1983,99.1552,5445
miso637,83.6915,99.8898,5445
miso512,93.8659,99.8531,5445
miso987,98.5675,100.0000,5445
miso367,99.9633,100.0000,5445
miso935,99.5225,99.8163,5445
miso429,97.0064,99.7429,5445
miso444,99.8898,100.0000,5445
miso41,99.4490,99.9633,5445
miso366,91.1846,99.9633,5445
miso810,99.9633,99.9633,5445
miso173,79.0083,99.7062,5445
miso255,98.7879,99.7062,5445
miso539,83.0854,99.8163,5445
miso209,84.3343,99.5592,5445
miso20,99.8898,100.0000,5445
miso722,89.2746,100.0000,5445
miso9,99.4490,99.9633,5445
miso391,86.5565,98.7144,5445
miso445,98.7879,99.6327,5445
miso326,99.7796,100.0000,5445
miso965,91.6621,100.0000,5445
miso77,99.2837,99.7062,5445
miso857,99.5409,100.0000,5445
miso895,99.9633,100.0000,5445
miso521,94.2516,99.7796,5445
miso752,82.7732,98.8246,5445
miso462,99.7429,100.0000,5445
miso369,94.4169,99.8898,5445
miso657,97.7594,100.0000,5445
miso569,99.7062,99.7796,5445
miso991,97.9982,99.9633,5445
miso744,99.9633,100.0000,5445
miso1,99.4674,99.7796,5445
miso280,99.6327,100.0000,5445
miso24,99.3756,99.9633,5445
miso150,96.9697,99.6694,5445
miso414,84.1690,99.7796,5445
miso172,99.4490,100.0000,5445
miso644,99.4123,99.4123,5445
miso796,96.4738,98.4389,5445
miso249,98.7328,99.9265,5445
miso910,99.2654,99.8898,5445
miso590,99.9633,100.0000,5445
miso382,93.2782,99.7796,5445
miso193,100.0000,100.0000,5445
miso139,99.9633,99.9633,5445
miso593,98.2920,99.3021,5445
miso883,99.1552,100.0000,5445
miso820,99.9633,100.0000,5445
miso167,81.9651,99.7796,5445
miso675,97.8145,99.7062,5445
miso106,92.4334,99.9633,5445
miso823,76.1983,98.8246,5445
miso267,98.7879,100.0000,5445
miso60,76.1983,99.7429,5445
miso668,92.8926,100.0000,5445
miso346,78.1084,99.8898,5445
miso526,99.9633,100.0000,5445
miso555,98.9715,99.4858,5445
miso240,76.7677,99.4858,5445
miso206,84.1690,99.4490,5445
miso38,77.0799,99.7796,5445
miso284,86.6667,99.6511,5445
miso53,76.1983,99.9633,5445
miso531,99.9633,99.9633,5445
miso830,81.2856,100.0000,5445
miso458,92.7456,100.0000,5445
miso387,95.4454,99.3388,5445
miso971,95.3535,100.0000,5445
miso159,99.9265,100.0000,5445
miso179,99.4490,99.5225,5445
miso809,99.1001,99.6327,5445
miso616,83.8567,99.9633,5445
miso597,99.1185,99.3021,5445
miso954,99.1919,99.5225,5445
miso961,99.1185,99.4490,5445
miso599,99.9633,100.0000,5445
miso813,78.2369,99.9633,5445
miso816,76.1983,99.9633,5445
miso61,99.9265,100.0000,5445
miso158,99.8531,100.0000,5445
miso993,77.8512,99.7796,5445
miso42,77.8145,98.3838,5445
miso65,97.9431,99.0817,5445
miso618,97.3554,100.0000,5445
miso642,76.4004,99.6511,5445
miso940,99.8531,100.0000,5445
miso713,98.1635,100.0000,5445
miso851,99.8898,100.0000,5445
miso624,99.0266,99.7429,5445
miso357,88.0992,99.5592,5445
miso383,80.9734,99.7796,5445
miso499,89.5133,99.8163,5445
miso241,99.4123,99.9265,5445
miso168,99.9265,100.0000,5445
miso454,95.9596,98.7144,5445
miso398,99.7429,99.9633,5445
miso955,99.9265,100.0000,5445
miso330,76.4187,99.8898,5445
miso83,95.4454,99.4858,5445
miso520,99.4123,99.9633,5445
miso281,77.0799,100.0000,5445
miso708,99.7062,99.9265,5445
miso329,83.9853,99.7796,5445
miso244,96.9881,100.0000,5445
miso426,99.4123,99.8898,5445
miso581,99.1185,99.6694,5445
miso742,99.3388,99.8163,5445
miso437,99.7062,99.9265,5445
miso129,99.9265,100.0000,5445
miso354,77.0799,100.0000,5445
miso916,96.4738,99.9265,5445
miso843,81.5978,99.8163,5445
miso100,97.6125,98.8981,5445
miso392,99.7796,99.9265,5445
miso375,94.1047,100.0000,5445
miso966,99.3756,99.6694,5445
miso953,99.4858,99.5592,5445
miso468,99.4123,99.6327,5445
miso308,90.1377,99.5960,5445
miso761,99.3756,100.0000,5445
miso33,97.6309,99.9633,5445
miso102,98.4573,99.4123,5445
miso405,97.7594,99.3756,5445
miso481,78.4757,100.0000,5445
miso344,92.6538,99.8531,5445
miso974,99.9633,100.0000,5445
miso64,99.6327,99.8531,5445
miso776,77.6492,99.7796,5445
miso621,89.3113,100.0000,5445
miso767,90.3765,99.8898,5445
miso211,99.7796,100.0000,5445
miso171,90.8907,99.9265,5445
miso665,97.6860,98.0900,5445
miso233,99.6327,99.7796,5445
miso720,99.5225,99.8163,5445
miso408,87.6400,100.0000,5445
miso57,99.5960,99.6327,5445
miso341,82.3875,100.0000,5445
miso537,99.6694,99.9265,5445
miso130,92.9109,100.0000,5445
miso170,79.0266,99.4123,5445
miso90,90.4316,100.0000,5445
miso842,93.1680,100.0000,5445
miso947,95.8678,98.3838,5445
miso652,76.4738,99.6327,5445
miso254,99.4490,100.0000,5445
miso306,84.9403,99.1185,5445
miso897,99.4490,99.9265,5445
miso625,78.5308,99.6327,5445
miso133,91.9927,99.9265,5445
miso676,95.8861,99.3021,5445
miso564,85.3994,98.6777,5445
miso688,99.5592,100.0000,5445
miso389,99.5225,99.9633,5445
miso417,99.8163,100.0000,5445
miso546,99.6143,100.0000,5445
miso345,99.3939,100.0000,5445
miso91,99.9265,99.9633,5445
miso592,97.1350,99.6694,5445
miso633,99.4858,99.5592,5445
miso256,98.0165,98.5675,5445
miso992,99.4123,99.7429,5445
miso629,79.3205,99.7062,5445
miso14,77.6309,99.9265,5445
miso963,98.4206,100.0000,5445
miso896,76.1983,98.9715,5445
miso763,96.1983,100.0000,5445
miso97,99.9633,100.0000,5445
miso134,87.6584,99.9633,5445
miso288,92.3967,99.8163,5445
miso507,98.9532,99.9633,5445
miso700,89.8623,100.0000,5445
miso381,99.4123,99.9265,5445
miso149,99.9633,100.0000,5445
miso557,80.0918,99.9265,5445
miso282,79.4674,99.6327,5445
miso740,76.1800,99.6694,5445
miso447,89.4949,99.9633,5445
miso838,79.2287,99.6694,5445
miso619,99.5225,100.0000,5445
miso931,99.4490,99.8898,5445
miso878,92.8558,99.9633,5445
miso902,84.9954,100.0000,5445
miso203,99.8163,100.0000,5445
miso242,99.7062,99.7796,5445
miso212,82.1120,99.7796,5445
miso571,98.7695,99.4490,5445
miso884,97.9431,98.4940,5445
miso301,77.5390,97.4288,5445
miso63,79.2654,100.0000,5445
miso406,77.3186,98.9715,5445
miso180,99.5592,100.0000,5445
miso602,98.6777,99.9265,5445
miso380,90.8907,99.8531,5445
miso936,91.0376,100.0000,5445
miso658,77.6125,99.5592,5445
miso216,99.9633,100.0000,5445
miso630,99.5960,99.9633,5445
miso632,99.1185,99.7429,5445
miso805,88.7603,100.0000,5445
miso952,90.5601,99.8898,5445
miso347,99.3021,99.5592,5445
miso325,99.2287,99.7796,5445
miso505,94.6006,99.7796,5445
miso453,99.8531,99.9265,5445
miso839,96.0514,100.0000,5445
miso934,100.0000,100.0000,5445
miso854,99.7796,99.8531,5445
miso222,99.9633,100.0000,5445
miso793,97.1717,99.8531,5445
miso735,87.7686,99.9265,5445
miso552,98.6410,100.0000,5445
miso448,99.0817,99.8531,5445
miso455,99.9633,100.0000,5445
miso608,96.9697,99.8531,5445
miso547,87.1258,99.5225,5445
miso469,97.8145,99.4123,5445
miso487,99.4858,99.9633,5445
miso273,99.9633,100.0000,5445
miso920,99.5225,99.6694,5445
miso508,99.6694,99.8898,5445
miso664,99.6327,99.8531,5445
miso208,99.9265,100.0000,5445
miso899,89.2378,98.9348,5445
miso913,97.9247,100.0000,5445
miso205,99.9265,100.0000,5445
miso143,84.1322,99.5592,5445
miso656,78.4757,99.5960,5445
miso333,100.0000,100.0000,5445
miso882,99.4123,100.0000,5445
miso213,97.6125,100.0000,5445
miso588,96.1433,98.2002,5445
miso718,99.7980,99.9633,5445
miso968,92.0478,97.5941,5445
miso485,99.4490,99.5592,5445
miso640,99.7245,99.9265,5445
miso271,77.0799,99.4674,5445
miso402,98.7328,100.0000,5445
miso914,78.1635,99.7796,5445
miso69,99.8898,100.0000,5445
miso573,77.4288,98.6042,5445
miso120,98.9348,99.8531,5445
miso610,97.7961,99.0083,5445
miso804,78.1818,99.7796,5445
miso734,99.8898,100.0000,5445
miso348,76.1983,100.0000,5445
miso44,98.8062,99.9265,5445
miso459,77.0799,99.1185,5445
miso927,98.9715,99.4123,5445
miso786,99.8898,99.9633,5445
miso232,100.0000,100.0000,5445
miso359,76.1983,99.8163,5445
miso477,92.9477,99.7429,5445
miso413,99.8163,100.0000,5445
miso725,83.2323,100.0000,5445
miso524,97.3186,100.0000,5445
miso45,99.9633,100.0000,5445
miso639,99.9633,100.0000,5445
miso72,90.7438,100.0000,5445
miso119,99.9633,99.9633,5445
miso998,92.5069,100.0000,5445
miso110,80.4775,99.9633,5445
miso432,85.8586,99.9265,5445
miso559,81.2121,100.0000,5445
miso626,82.6997,99.5592,5445
miso425,97.3921,98.7511,5445
miso667,99.6143,100.0000,5445
miso140,99.9633,100.0000,5445
miso148,92.3967,99.9265,5445
miso98,97.8512,100.0000,5445
miso736,99.6327,99.7796,5445
miso371,99.3388,99.8531,5445
miso866,90.5969,99.4858,5445
miso465,77.6860,99.6694,5445
miso501,98.4206,99.8531,5445
miso117,98.9715,99.7796,5445
miso566,87.3278,99.9633,5445
miso339,99.9082,100.0000,5445
miso220,80.2204,100.0000,5445
miso970,100.0000,100.0000,5445
miso705,95.9780,99.8898,5445
miso774,99.0817,99.6694,5445
miso540,97.5207,99.0450,5445
miso716,95.0230,99.9265,5445
miso460,96.5106,100.0000,5445
miso601,89.3297,100.0000,5445
miso473,79.8531,99.7429,5445
miso988,100.0000,100.0000,5445
miso543,76.1983,99.7062,5445
miso861,83.4894,99.2654,5445
miso122,99.9265,100.0000,5445
miso207,98.4206,99.8163,5445
miso671,100.0000,100.0000,5445
miso647,99.9633,99.9633,5445
miso214,83.6364,99.5960,5445
miso949,99.4123,99.5592,5445
miso693,98.9715,99.7062,5445
miso795,92.4885,99.9265,5445
miso942,83.8384,99.9633,5445
miso636,88.2461,98.8246,5445
miso613,99.7796,99.9265,5445
miso427,76.1983,99.7429,5445
miso711,99.5225,99.9633,5445
miso50,99.6327,99.7062,5445
miso877,81.8733,99.4490,5445
miso756,81.8549,98.2369,5445
miso766,99.5592,99.7796,5445
miso912,93.3150,100.0000,5445
miso412,95.1882,99.8531,5445
miso576,96.4371,99.8531,5445
miso141,77.9063,99.5592,5445
miso509,76.1983,100.0000,5445
miso871,99.6694,99.7796,5445
miso802,99.7429,99.8898,5445
miso145,99.5041,100.0000,5445
miso397,99.9633,99.9633,5445
miso302,99.9633,100.0000,5445
miso464,99.5225,99.7796,5445
miso812,96.3636,100.0000,5445
miso986,95.0781,99.7429,5445
miso441,99.8163,100.0000,5445
miso113,99.8163,100.0000,5445
miso738,81.4509,99.9633,5445
miso567,98.8981,99.7429,5445
miso534,97.5023,100.0000,5445
miso780,99.4490,99.7796,5445
miso620,95.7759,99.7796,5445
miso841,99.8531,100.0000,5445
miso47,87.8972,99.4490,5445
miso136,98.8613,99.6694,5445
miso156,99.6327,99.7062,5445
miso71,99.1919,99.4123,5445
miso74,99.8531,99.8531,5445
miso627,90.5785,100.0000,5445
miso876,99.2654,99.4858,5445
miso996,99.1185,99.3756,5445
miso351,99.9265,99.9265,5445
miso831,92.5069,100.0000,5445
miso162,87.7686,99.9633,5445
miso190,79.0266,99.9633,5445
miso355,79.1001,99.9633,5445
miso972,99.3388,99.9265,5445
miso614,99.9265,100.0000,5445
miso922,88.2828,99.0450,5445
miso152,99.3939,100.0000,5445
miso778,98.9164,100.0000,5445
miso286,97.5941,100.0000,5445
miso584,98.9532,99.7062,5445
miso687,93.3701,99.9633,5445
miso943,99.9633,100.0000,5445
miso484,99.4858,99.9633,5445
miso958,92.3967,99.7796,5445
miso21,82.8099,100.0000,5445
miso962,77.3737,99.3021,5445
miso806,78.4757,100.0000,5445
miso577,99.4674,99.9265,5445
miso194,99.3756,100.0000,5445
miso335,99.3388,99.8163,5445
miso218,87.2911,99.6327,5445
miso995,99.1919,99.3756,5445
miso126,91.8825,100.0000,5445
miso932,99.5225,100.0000,5445
miso768,99.8898,100.0000,5445
miso421,99.9265,100.0000,5445
miso400,78.9164,99.9633,5445
miso313,99.1919,99.7062,5445
miso862,96.5473,100.0000,5445
miso925,91.0376,99.1552,5445
miso975,89.3664,99.9265,5445
miso312,92.4334,99.3021,5445
miso364,76.2167,100.0000,5445
miso314,98.8246,99.2654,5445
miso835,99.3388,99.8898,5445
miso439,97.6125,100.0000,5445
miso600,77.0799,100.0000,5445
miso328,89.0358,100.0000,5445
miso16,100.0000,100.0000,5445
miso911,99.7245,100.0000,5445
miso131,78.4389,99.4858,5445
miso258,92.8742,100.0000,5445
miso393,76.4922,100.0000,5445
miso921,99.3388,99.7796,5445
miso568,99.5960,99.9265,5445
miso416,98.2369,99.9265,5445
miso683,83.9302,99.8898,5445
miso247,92.6905,99.8898,5445
miso984,98.7511,99.4123,5445
miso528,99.2470,100.0000,5445
miso353,99.8714,100.0000,5445
miso874,99.4123,99.5225,5445
miso155,99.7980,100.0000,5445
miso321,86.3361,100.0000,5445
miso808,99.4123,99.9633,5445
miso104,77.5390,99.7796,5445
miso591,87.2176,99.9265,5445
miso87,97.2452,99.4490,5445
miso692,92.2498,99.8898,5445
miso757,99.5960,100.0000,5445
miso997,99.8714,100.0000,5445
miso550,81.0468,100.0000,5445
miso979,96.7309,100.0000,5445
miso182,78.0533,98.0900,5445
miso781,99.8898,99.9633,5445
miso587,92.9109,99.9633,5445
miso123,80.2020,99.4490,5445
miso751,99.7796,100.0000,5445
miso604,97.3186,99.3756,5445
miso438,92.3600,100.0000,5445
miso827,99.1185,99.4858,5445
miso410,97.3186,99.9265,5445
miso93,91.9559,98.1635,5445
miso89,97.8145,99.6327,5445
miso747,99.5225,100.0000,5445
miso80,81.4876,100.0000,5445
miso250,99.8898,100.0000,5445
miso96,97.2819,99.4490,5445
miso771,99.4123,99.8898,5445
miso279,94.3985,97.1901,5445
miso561,95.6474,98.9715,5445
miso59,89.8623,99.5960,5445
miso562,99.3939,99.8898,5445
miso379,99.5960,99.8163,5445
miso311,90.2479,99.3388,5445
miso957,89.6970,99.4490,5445
miso160,90.9826,99.7062,5445
miso135,99.9633,100.0000,5445
miso492,91.8090,99.8163,5445
miso401,100.0000,100.0000,5445
miso697,77.0799,99.1919,5445
miso36,95.8127,100.0000,5445
miso30,99.4123,100.0000,5445
miso52,94.4720,100.0000,5445
miso673,99.8163,100.0000,5445
miso682,89.1093,99.5592,5445
miso888,84.9403,100.0000,5445
miso737,99.3756,99.4490,5445
miso870,93.4252,100.0000,5445
miso225,99.5960,100.0000,5445
miso236,99.7612,100.0000,5445
miso350,99.4858,99.8898,5445
miso834,76.1983,98.5675,5445

==> data/integers_and_roundable_2M.txt <==
name,integral_fraction,roundable_fraction,total_count
miso1456,51.4892,96.8019,35052
miso1931,90.4199,93.4440,35052
miso1663,65.0605,92.2772,35052
miso1340,90.2602,97.6378,35052
miso1216,89.7467,92.4398,35052
miso1723,72.5094,88.8651,35052
miso1184,90.4656,94.3627,35052
miso1236,90.7338,98.5079,35052
miso1100,86.2604,90.8507,35052
miso1121,89.6069,96.6079,35052
miso1047,35.4188,94.6793,35052
miso1123,90.5626,98.1970,35052
miso1177,44.4226,93.5125,35052
miso1882,91.3101,98.1542,35052
miso1459,91.0818,97.4324,35052
miso1463,80.0810,86.5571,35052
miso1768,90.2916,96.9502,35052
miso1883,93.4811,99.0471,35052
miso1359,92.3143,98.3824,35052
miso1941,52.7787,96.6421,35052
miso1408,83.7670,96.5680,35052
miso1649,88.0092,92.3171,35052
miso1912,90.3629,93.5952,35052
miso1709,93.8434,96.1429,35052
miso1943,88.3487,93.0646,35052
miso1013,90.3800,94.0146,35052
miso1719,80.9084,92.8734,35052
miso1425,87.4843,97.7947,35052
miso1022,87.0564,95.6208,35052
miso1405,91.7465,95.3697,35052
miso1136,86.7682,97.0587,35052
miso1264,50.5078,96.1885,35052
miso1228,93.7607,96.1714,35052
miso1230,91.2330,94.8305,35052
miso1809,89.1333,97.4581,35052
miso1813,60.9380,94.3798,35052
miso1953,90.5683,93.4497,35052
miso1624,90.7994,94.3997,35052
miso1369,90.0662,98.3796,35052
miso1142,83.7841,89.7124,35052
miso1246,90.5055,93.9148,35052
miso1513,90.3087,93.5867,35052
miso1270,76.2981,94.9989,35052
miso1419,91.4071,98.7504,35052
miso1681,90.7081,94.3256,35052
miso1774,89.9720,93.9461,35052
miso1400,91.7351,95.1957,35052
miso1578,90.9192,94.6879,35052
miso1903,83.4474,88.9450,35052
miso1263,70.2756,93.7008,35052
miso1603,89.8408,95.2071,35052
miso1851,88.3602,93.7864,35052
miso1992,46.1514,95.0730,35052
miso1885,67.0290,93.3527,35052
miso1880,91.1874,94.4254,35052
miso1913,82.0980,94.8534,35052
miso1139,89.9777,93.5496,35052
miso1615,93.9918,96.0145,35052
miso1911,86.3232,96.6564,35052
miso1399,90.7908,97.5351,35052
miso1766,84.9852,90.4314,35052
miso1217,85.4502,89.9036,35052
miso1291,91.1104,98.9102,35052
miso1273,91.2558,94.8305,35052
miso1074,80.0468,92.0119,35052
miso1421,82.9453,88.8765,35052
miso1188,84.7940,89.5669,35052
miso1085,91.0134,94.0888,35052
miso1251,83.8697,94.4083,35052
miso1487,57.3091,93.4868,35052
miso1780,90.3857,93.8862,35052
miso1933,82.3605,94.2543,35052
miso1960,91.1189,94.4112,35052
miso1523,90.8279,94.0631,35052
miso1090,86.4344,91.2016,35052
miso1741,89.2503,93.3527,35052
miso1377,88.0463,98.1970,35052
miso1348,56.1509,97.8917,35052
miso1935,90.7195,93.8263,35052
miso1267,51.9913,96.8361,35052
miso1070,67.9077,95.5295,35052
miso1389,84.7141,90.1404,35052
miso1163,94.8220,96.7192,35052
miso1554,91.4384,93.7835,35052
miso1765,90.2374,97.6806,35052
miso1705,92.1003,97.7148,35052
miso1908,48.1000,96.4025,35052
miso1265,87.1334,97.0986,35052
miso1532,89.4357,93.7236,35052
miso1703,88.7653,93.4783,35052
miso1347,91.1931,97.0273,35052
miso1262,84.1835,96.1343,35052
miso1131,93.3641,99.0272,35052
miso1196,69.2970,97.9488,35052
miso1977,84.2463,89.6582,35052
miso1504,47.0758,97.1100,35052
miso1124,49.6491,94.3883,35052
miso1331,90.6453,94.3912,35052
miso1065,87.6127,94.7335,35052
miso1887,90.8450,94.6993,35052
miso1476,91.8036,98.4765,35052
miso1239,89.5298,97.5123,35052
miso1485,86.3802,90.6938,35052
miso1814,74.5521,98.1884,35052
miso1458,90.4941,97.5921,35052
miso1480,91.6952,95.4411,35052
miso1192,90.0405,94.2257,35052
miso1760,72.9687,94.9161,35052
miso1856,90.6197,94.0146,35052
miso1186,71.0116,76.7374,35052
miso1617,88.1804,94.2885,35052
miso1004,88.8594,97.7262,35052
miso1457,88.6711,92.5026,35052
miso1134,84.4517,90.8992,35052
miso1016,89.2759,93.7236,35052
miso1396,54.2337,92.2344,35052
miso1890,81.0139,86.9537,35052
miso1557,81.3135,94.1344,35052
miso1431,82.9625,89.1618,35052
miso1081,90.9934,94.5595,35052
miso1684,50.4850,95.5324,35052
miso1295,74.5122,92.8135,35052
miso1412,92.5882,98.9045,35052
miso1853,89.2274,98.5907,35052
miso1316,82.2293,95.5181,35052
miso1003,90.2288,94.1630,35052
miso1063,88.8081,97.0558,35052
miso1894,90.7937,94.1915,35052
miso1534,89.7837,93.5096,35052
miso1569,82.0381,93.8491,35052
miso1633,81.0425,94.9389,35052
miso1613,76.5834,90.3857,35052
miso1695,16.0162,93.6837,35052
miso1751,90.7480,93.9775,35052
miso1627,86.5429,91.5925,35052
miso1634,85.2904,91.2872,35052
miso1352,92.2686,98.6392,35052
miso1106,88.6569,97.5322,35052
miso1560,90.3971,97.7633,35052
miso1545,88.3459,97.4609,35052
miso1510,89.9806,94.4368,35052
miso1027,89.2417,98.0429,35052
miso1937,90.0548,97.8774,35052
miso1362,89.9007,97.7034,35052
miso1086,86.7511,93.3328,35052
miso1994,52.4506,97.0016,35052
miso1226,42.5682,95.2214,35052
miso1500,92.6252,95.6921,35052
miso1614,85.3732,90.6967,35052
miso1151,91.6724,94.5652,35052
miso1527,91.4755,97.4467,35052
miso1407,90.4799,97.9687,35052
miso1218,87.2818,92.2258,35052
miso1254,90.3686,94.1544,35052
miso1278,91.1360,94.3826,35052
miso1506,90.6653,94.5053,35052
miso1276,81.4219,92.6966,35052
miso1467,90.8365,93.9233,35052
miso1483,91.2188,97.7976,35052
miso1258,83.9553,89.3815,35052
miso1802,91.4270,94.3284,35052
miso1434,83.4189,93.0617,35052
miso1275,90.0205,94.5709,35052
miso1252,90.8450,97.7804,35052
miso1288,89.3045,92.6823,35052
miso1963,90.9420,98.2055,35052
miso1927,8.9410,94.8277,35052
miso1336,89.3216,93.4440,35052
miso1921,91.4441,94.3256,35052
miso1154,89.5470,97.1157,35052
miso1404,85.6898,95.6522,35052
miso1187,88.7196,92.9619,35052
miso1846,55.0011,93.5581,35052
miso1978,48.6506,97.2441,35052
miso1379,83.1707,88.7025,35052
miso1046,88.9849,92.9391,35052
miso1269,84.8254,89.9093,35052
miso1868,91.7266,98.0286,35052
miso1934,84.2120,89.6896,35052
miso1611,87.8552,95.6065,35052
miso1107,89.3729,93.4326,35052
miso1303,84.6257,88.9536,35052
miso1830,73.7904,94.6936,35052
miso1686,8.2763,97.8318,35052
miso1075,88.3602,97.3810,35052
miso1242,95.0474,99.3296,35052
miso1944,91.8150,95.5694,35052
miso1034,90.3144,93.7750,35052
miso1477,92.6367,98.8389,35052
miso1280,88.4629,97.0045,35052
miso1582,84.6086,90.2060,35052
miso1929,91.4527,97.9288,35052
miso1536,89.7581,93.1416,35052
miso1155,76.2182,84.6885,35052
miso1394,82.3548,95.9289,35052
miso1509,89.0591,97.9145,35052
miso1329,82.9853,89.6953,35052
miso1248,63.2346,95.6122,35052
miso1947,68.1331,73.4395,35052
miso1450,85.5130,90.4428,35052
miso1648,0.0542,96.0915,35052
miso1345,83.2905,90.2459,35052
miso1147,20.5209,95.0474,35052
miso1318,91.4755,95.1872,35052
miso1374,85.1963,90.5940,35052
miso1191,83.1850,95.2528,35052
miso1622,90.8793,94.2970,35052
miso1069,64.0192,90.5312,35052
miso1879,90.7537,94.0802,35052
miso1952,89.3273,93.9262,35052
miso1643,88.4657,92.7080,35052
miso1194,87.2789,91.3243,35052
miso1799,87.6897,97.5807,35052
miso1946,89.0506,92.9533,35052
miso1702,92.1545,95.4211,35052
miso1985,87.9921,91.9405,35052
miso1687,84.4288,89.3872,35052
miso1285,69.6622,97.1699,35052
miso1120,83.9324,90.0776,35052
miso1260,86.5001,96.9246,35052
miso1277,45.9318,97.0815,35052
miso1521,89.8836,96.1058,35052
miso1954,91.0733,94.8505,35052
miso1831,91.3300,97.9573,35052
miso1028,28.9170,91.4812,35052
miso1079,93.4383,99.1926,35052
miso1169,81.6958,89.9207,35052
miso1742,90.8621,94.3313,35052
miso1639,58.6186,86.3374,35052
miso1040,90.8736,94.4055,35052
miso1549,88.8366,93.0789,35052
miso1714,90.9763,97.6578,35052
miso1384,95.0017,96.6735,35052
miso1237,90.2202,95.2414,35052
miso1587,90.6938,93.9547,35052
miso1417,76.0099,85.3475,35052
miso1594,85.4160,94.2828,35052
miso1842,89.2788,92.2743,35052
miso1415,90.8136,98.4223,35052
miso1743,89.3102,92.9933,35052
miso1556,90.4171,93.7236,35052
miso1655,89.7096,97.4409,35052
miso1498,90.3030,94.2999,35052
miso1445,90.2202,93.9148,35052
miso1312,90.6596,94.3227,35052
miso1234,53.1553,94.4825,35052
miso1064,89.8722,94.5538,35052
miso1824,67.1830,97.7747,35052
miso1368,89.1476,92.8364,35052
miso1712,89.1704,97.6292,35052
miso1926,91.0704,98.3738,35052
miso1866,81.5103,92.8763,35052
miso1427,83.4474,89.9663,35052
miso1503,90.2202,97.8033,35052
miso1844,88.7824,96.9132,35052
miso1601,87.3531,97.6321,35052
miso1380,88.3944,93.5581,35052
miso1731,89.8807,97.7434,35052
miso1225,77.8215,96.7591,35052
miso1287,54.0169,95.8747,35052
miso1878,51.9457,96.4795,35052
miso1375,91.6667,95.0445,35052
miso1761,88.3944,92.2800,35052
miso1088,91.0875,94.5281,35052
miso1182,65.3743,93.9861,35052
miso1193,56.3135,89.1048,35052
miso1518,92.2002,98.9901,35052
miso1323,83.4389,88.5171,35052
miso1235,89.5099,98.1570,35052
miso1319,89.3986,94.1344,35052
miso1812,82.9596,96.6107,35052
miso1596,87.7553,97.2156,35052
miso1473,82.0124,88.4172,35052
miso1623,91.5754,95.2100,35052
miso1087,85.0850,90.6624,35052
miso1902,82.9710,94.9817,35052
miso1313,88.2489,96.9445,35052
miso1974,89.6782,93.5867,35052
miso1838,90.8308,93.9575,35052
miso1391,87.5927,96.5965,35052
miso1961,89.3986,94.8534,35052
miso1309,48.1399,97.1072,35052
miso1481,89.9720,93.2614,35052
miso1250,83.7356,89.6012,35052
miso1932,82.3833,88.0064,35052
miso1429,93.8805,96.6935,35052
miso1096,92.5225,95.8918,35052
miso1008,92.0033,95.4953,35052
miso1631,86.0293,87.4643,35052
miso1904,71.1514,95.0131,35052
miso1917,89.9350,94.0403,35052
miso1876,60.0765,88.2004,35052
miso1914,88.3259,98.1684,35052
miso1271,93.4640,99.1384,35052
miso1555,85.6014,90.3543,35052
miso1827,89.1219,97.6578,35052
miso1918,84.0038,89.6297,35052
miso1986,87.3046,97.1956,35052
miso1015,81.6672,93.0646,35052
miso1119,88.2945,93.3641,35052
miso1581,83.9410,95.7606,35052
miso1185,66.7494,86.2775,35052
miso1565,85.5672,90.8422,35052
miso1567,90.6682,94.6622,35052
miso1787,83.1992,94.3085,35052
miso1530,83.4389,89.8750,35052
miso1612,90.9591,98.5450,35052
miso1438,84.6000,89.1932,35052
miso1372,90.0205,93.9946,35052
miso1451,91.2958,93.8948,35052
miso1609,90.0947,97.8860,35052
miso1579,84.9709,89.8465,35052
miso1370,90.7851,94.5823,35052
miso1053,81.2792,92.9191,35052
miso1453,88.8280,92.5539,35052
miso1958,69.2885,94.7364,35052
miso1043,89.8750,93.8406,35052
miso1056,65.7166,93.5125,35052
miso1231,88.8109,93.1530,35052
miso1616,91.6096,94.6422,35052
miso1113,89.3587,97.6349,35052
miso1170,90.2231,97.6920,35052
miso1586,66.7180,94.0717,35052
miso1326,87.3616,97.5979,35052
miso1212,89.5755,93.3784,35052
miso1788,89.7837,94.4055,35052
miso1172,85.1535,94.2657,35052
miso1782,88.2346,97.9488,35052
miso1725,90.6881,97.0900,35052
miso1728,89.9606,94.1829,35052
miso1730,89.9749,98.3653,35052
miso1129,88.8366,97.5151,35052
miso1455,91.4156,94.7136,35052
miso1699,81.8612,95.0930,35052
miso1286,58.7128,89.5298,35052
miso1822,46.0145,96.3854,35052
miso1635,72.9916,97.7291,35052
miso1508,90.0262,93.6780,35052
miso1789,81.1908,88.9764,35052
miso1033,88.5770,97.8917,35052
miso1179,88.9250,97.2954,35052
miso1325,90.7737,95.8519,35052
miso1305,91.0076,98.4480,35052
miso1528,81.2193,87.4586,35052
miso1700,91.2273,97.6178,35052
miso1363,89.5926,98.3995,35052
miso1038,84.8768,93.3584,35052
miso1387,88.3630,96.5223,35052
miso1308,76.0556,93.7978,35052
miso1111,59.5373,95.0359,35052
miso1105,88.9764,97.8575,35052
miso1173,82.8055,96.9531,35052
miso1279,89.4899,93.6409,35052
miso1748,89.7809,95.5980,35052
miso1144,85.2448,90.3914,35052
miso1515,91.0162,98.3225,35052
miso1178,91.1360,94.3541,35052
miso1763,94.7649,96.7591,35052
miso1166,68.2757,97.0615,35052
miso1811,63.0663,73.8103,35052
miso1783,88.8537,92.9819,35052
miso1568,88.5313,97.1014,35052
miso1806,82.3348,88.0007,35052
miso1801,89.3958,94.3284,35052
miso1068,55.2608,98.0543,35052
miso1031,88.3659,96.9331,35052
miso1160,91.8521,98.8760,35052
miso1595,89.1704,96.6478,35052
miso1197,40.0405,84.8967,35052
miso1320,90.5284,97.9773,35052
miso1060,90.3829,98.1513,35052
miso1637,91.1760,94.6679,35052
miso1861,85.9609,96.7163,35052
miso1688,91.1332,94.4739,35052
miso1227,83.8212,89.8322,35052
miso1607,91.5269,97.8632,35052
miso1693,90.4399,93.6038,35052
miso1366,83.8554,89.4813,35052
miso1671,84.8596,93.7407,35052
miso1786,91.6809,95.5409,35052
miso1210,88.7966,92.7337,35052
miso1195,88.3345,97.4267,35052
miso1055,83.7984,89.9007,35052
miso1847,66.7893,97.9060,35052
miso1302,89.3701,93.0161,35052
miso1493,88.8223,93.7350,35052
miso1795,86.9166,97.0244,35052
miso1257,89.3301,92.8107,35052
miso1355,61.0978,93.3071,35052
miso1233,66.0162,96.7705,35052
miso1204,53.8914,94.8448,35052
miso1072,89.1390,97.4039,35052
miso1982,82.7742,88.4857,35052
miso1948,87.3160,91.5183,35052
miso1907,60.8667,97.2469,35052
miso1157,90.7566,94.0574,35052
miso1411,90.4199,93.6095,35052
miso1869,89.1447,96.3397,35052
miso1497,89.2788,92.7536,35052
miso1012,89.3986,97.4267,35052
miso1045,96.1315,99.5607,35052
miso1229,50.0514,98.8389,35052
miso1593,38.0692,90.4799,35052
miso1030,90.0091,93.3185,35052
miso1156,84.1065,89.7895,35052
miso1625,87.9779,93.6808,35052
miso1161,91.3158,94.6993,35052
miso1997,91.1503,94.4368,35052
miso1646,89.6097,97.7690,35052
miso1314,89.1789,94.6308,35052
miso1395,88.2803,91.3015,35052
miso1110,90.7109,94.4482,35052
miso1746,94.5367,96.6336,35052
miso1862,90.3372,96.3198,35052
miso1744,91.5497,94.5880,35052
miso1464,82.9510,92.6509,35052
miso1109,88.7139,92.4712,35052
miso1817,55.8855,97.0644,35052
miso1598,90.1974,93.9946,35052
miso1752,73.1256,85.6813,35052
miso1641,93.8691,95.9774,35052
miso1632,46.8989,94.3997,35052
miso1094,88.7539,97.5465,35052
miso1041,85.6955,94.5452,35052
miso1524,82.3519,87.5043,35052
miso1779,78.3778,86.3146,35052
miso1828,54.2052,93.0446,35052
miso1468,85.9637,95.9061,35052
miso1365,87.3959,93.0104,35052
miso1900,61.1178,96.3483,35052
miso1859,83.8925,95.6379,35052
miso1406,42.1773,98.0201,35052
miso1153,90.7195,94.4825,35052
miso1654,89.9806,98.7048,35052
miso1759,89.2617,92.7793,35052
miso1392,83.2306,88.9878,35052
miso1981,91.2273,98.1599,35052
miso1452,54.8728,95.6294,35052
miso1294,90.3914,94.1145,35052
miso1080,90.7224,94.1487,35052
miso1051,87.9294,97.7548,35052
miso1800,91.1531,94.0289,35052
miso1341,93.1559,95.2242,35052
miso1872,84.1978,89.8922,35052
miso1559,57.0980,95.8291,35052
miso1668,91.3386,94.4226,35052
miso1588,86.6284,91.4613,35052
miso1466,82.7342,87.8466,35052
miso1915,85.3760,90.5997,35052
miso1049,90.1575,97.7719,35052
miso1017,88.6768,97.8717,35052
miso1653,81.8612,87.4073,35052
miso1690,88.9136,92.9961,35052
miso1208,87.9807,92.3342,35052
miso1449,90.8079,94.1772,35052
miso1689,90.7851,98.4880,35052
miso1283,90.5227,93.9461,35052
miso1061,82.3719,94.1858,35052
miso1707,87.9465,96.9017,35052
miso1797,88.4486,96.9246,35052
miso1261,84.4802,89.4614,35052
miso1029,83.8754,89.0819,35052
miso1547,92.1260,95.1501,35052
miso1767,52.2966,96.6307,35052
miso1005,83.1308,89.6040,35052
miso1249,64.7181,68.4326,35052
miso1772,82.5031,88.6454,35052
miso1202,89.0078,97.6606,35052
miso1784,62.0849,90.2345,35052
miso1465,90.4000,96.6764,35052
miso1494,59.9994,94.0717,35052
miso1843,47.7776,97.0301,35052
miso1482,92.2230,95.9118,35052
miso1629,81.8812,87.8580,35052
miso1706,90.3714,93.6580,35052
miso1753,86.2262,97.1499,35052
miso1662,81.1994,88.3887,35052
miso1897,84.1550,89.7381,35052
miso1413,91.2131,95.1986,35052
miso1540,90.6111,94.1230,35052
miso1437,83.2820,89.0306,35052
miso1529,90.4142,98.6420,35052
miso1115,89.5327,93.4697,35052
miso1909,89.2388,93.4697,35052
miso1793,85.9323,97.1671,35052
miso1091,16.6781,97.6207,35052
miso1146,91.9291,97.6235,35052
miso1574,90.1489,94.0660,35052
miso1118,58.5502,90.0805,35052
miso1735,89.8494,98.1171,35052
miso1108,90.2374,93.6409,35052
miso1310,81.5417,90.6967,35052
miso1296,90.1004,95.0588,35052
miso1905,90.5312,94.1744,35052
miso1531,89.7952,97.8803,35052
miso1300,91.2701,95.1501,35052
miso1057,89.8322,97.6891,35052
miso1213,28.7230,95.3355,35052
miso1422,89.6582,97.5494,35052
miso1183,84.1550,96.2113,35052
miso1512,92.8592,97.9060,35052
miso1756,50.2653,92.6937,35052
miso1032,82.2264,87.6954,35052
miso1390,77.9528,89.2189,35052
miso1304,89.8294,93.7864,35052
miso1951,89.8351,97.8346,35052
miso1317,57.3377,94.4967,35052
miso1522,89.4785,93.2928,35052
miso1397,90.1232,97.7548,35052
miso1721,87.1962,97.2755,35052
miso1344,91.0847,94.9447,35052
miso1306,56.1166,92.0718,35052
miso1190,90.6025,98.1913,35052
miso1936,82.4518,87.8752,35052
miso1112,89.5298,93.1759,35052
miso1152,85.6470,90.1974,35052
miso1550,90.4799,93.6437,35052
miso1942,90.4913,93.2472,35052
miso1410,90.2260,94.1630,35052
miso1771,46.8019,97.2926,35052
miso1077,90.5597,93.9433,35052
miso1873,88.1833,92.2544,35052
miso1327,90.4142,94.8619,35052
miso1199,89.2531,92.9277,35052
miso1674,82.1465,88.4629,35052
miso1592,56.1680,93.2900,35052
miso1976,81.3392,91.9063,35052
miso1796,86.0094,96.0173,35052
miso1651,83.3505,89.5241,35052
miso1591,91.8065,95.0502,35052
miso1755,88.5114,97.5864,35052
miso1608,81.3905,88.0749,35052
miso1141,82.6772,95.3184,35052
miso1618,58.1251,93.3470,35052
miso1135,83.9182,90.4028,35052
miso1916,91.5782,94.8876,35052
miso1020,88.7139,97.0358,35052
miso1335,88.3516,96.9902,35052
miso1570,90.5141,94.1088,35052
miso1409,85.1820,90.6425,35052
miso1940,89.1190,97.2783,35052
miso1479,88.2204,96.4681,35052
miso1322,89.8779,93.8891,35052
miso1670,87.6498,97.8318,35052
miso1350,91.3871,94.8933,35052
miso1769,88.4286,97.3183,35052
miso1224,90.1546,93.6951,35052
miso1052,89.7353,93.7864,35052
miso1928,88.4543,97.5494,35052
miso1221,83.1422,94.5310,35052
miso1082,82.4432,92.6452,35052
miso1968,90.0548,93.7008,35052
miso1881,82.1094,87.6669,35052
miso1584,95.6436,97.4467,35052
miso1804,83.7670,89.9292,35052
miso1659,89.9492,97.5665,35052
miso1739,88.7225,97.3012,35052
miso1299,91.0248,95.2014,35052
miso1919,91.1902,97.3240,35052
miso1361,88.6626,97.3982,35052
miso1717,67.0347,95.2956,35052
miso1150,90.9449,94.7992,35052
miso1440,90.1489,94.1772,35052
miso1488,93.3442,95.9774,35052
miso1475,89.7153,93.8663,35052
miso1441,81.8299,86.3032,35052
miso1037,87.8438,92.1260,35052
miso1996,82.4118,94.6879,35052
miso1971,89.2731,97.5436,35052
miso1757,89.1076,97.3782,35052
miso1810,83.9695,95.8947,35052
miso1925,84.5943,89.1561,35052
miso1525,51.9286,87.9408,35052
miso1158,83.4845,87.3845,35052
miso1563,53.8914,96.6878,35052
miso1664,89.2160,93.3185,35052
miso1127,86.4972,95.6921,35052
miso1602,89.8494,94.3370,35052
miso1577,49.8117,91.3557,35052
miso1762,89.5042,96.6821,35052
miso1697,88.6198,97.9202,35052
miso1551,88.4343,93.0104,35052
miso1385,83.0766,88.3858,35052
miso1571,59.2006,91.4527,35052
miso1858,60.5729,93.1045,35052
miso1999,93.8720,96.1600,35052
miso1980,88.6854,93.3584,35052
miso1970,89.8693,93.4526,35052
miso1209,90.4627,94.5253,35052
miso1561,83.0480,88.7339,35052
miso1036,90.0690,93.6523,35052
miso1126,83.5302,88.0977,35052
miso1301,92.6224,95.6351,35052
miso1754,89.4043,92.8164,35052
miso1117,90.0377,93.3727,35052
miso1678,44.8648,93.6666,35052
miso1891,83.9125,93.8377,35052
miso1825,87.0592,96.9502,35052
miso1215,66.0076,78.8486,35052
miso1871,47.9202,76.6119,35052
miso1715,83.1422,88.6854,35052
miso1502,88.9222,96.9674,35052
miso1424,53.6517,96.9103,35052
miso1737,87.3730,97.6406,35052
miso1398,92.8164,98.4765,35052
miso1099,87.2903,97.9431,35052
miso1328,89.8693,97.1899,35052
miso1636,91.8378,94.8762,35052
miso1964,92.6424,98.4651,35052
miso1164,81.7728,94.7649,35052
miso1432,72.6606,91.5440,35052
miso1353,83.1279,89.4443,35052
miso1781,76.7574,99.0015,35052
miso1967,92.8620,98.7276,35052
miso1738,82.9938,88.6854,35052
miso1884,67.0860,92.4912,35052
miso1116,83.0623,89.5755,35052
miso1959,91.1161,94.5880,35052
miso1140,85.0936,91.7408,35052
miso1024,83.9809,96.1543,35052
miso1211,61.4687,91.1760,35052
miso1590,91.6695,94.6850,35052
miso1972,90.9962,94.3598,35052
miso1694,89.5241,97.6635,35052
miso1381,72.7861,94.4768,35052
miso1357,88.2746,97.6606,35052
miso1865,66.6610,93.5753,35052
miso1371,88.7881,98.5279,35052
miso1148,48.5650,95.0588,35052
miso1171,89.2189,92.8592,35052
miso1850,88.0007,93.1445,35052
miso1820,89.7866,93.7065,35052
miso1805,46.4653,97.0672,35052
miso1240,60.9580,93.7379,35052
miso1145,70.4125,97.4381,35052
miso1711,89.2046,92.8792,35052
miso1274,90.5312,94.2771,35052
miso1223,85.9922,95.0302,35052
miso1575,92.1146,95.5181,35052
miso1292,54.6531,92.8877,35052
miso1337,74.8488,94.2685,35052
miso1050,36.4430,87.7525,35052
miso1975,57.0552,96.5480,35052
miso1930,56.3420,95.4011,35052
miso1321,81.7728,93.2843,35052
miso1461,95.2556,99.3781,35052
miso1114,90.6282,94.3427,35052
miso1906,89.4186,92.9790,35052
miso1749,67.2401,89.3387,35052
miso1206,91.4384,95.7492,35052
miso1149,91.4242,95.7064,35052
miso1542,89.4357,93.5382,35052
miso1898,66.1731,94.4625,35052
miso1259,80.5232,94.4654,35052
miso1393,55.7001,93.5182,35052
miso1253,89.7353,93.6951,35052
miso1219,91.1902,94.5082,35052
miso1006,90.1118,93.4069,35052
miso1834,83.4303,95.6522,35052
miso1576,75.1969,88.6968,35052
miso1776,87.5699,93.4326,35052
miso1214,90.0519,93.8006,35052
miso1979,84.3376,89.2617,35052
miso1428,89.3729,97.7719,35052
miso1848,75.5620,92.5625,35052
miso1740,87.5385,96.9303,35052
miso1378,91.7465,94.6793,35052
miso1247,89.9863,93.0446,35052
miso1460,54.9783,93.8548,35052
miso1644,83.1450,88.5998,35052
miso1499,90.7680,98.4480,35052
miso1290,84.5087,88.9507,35052
miso1553,89.3958,93.3014,35052
miso1572,90.9905,94.2257,35052
miso1995,90.1375,98.2341,35052
miso1356,84.4403,86.9194,35052
miso1255,89.3872,97.7491,35052
miso1829,61.9451,96.0259,35052
miso1495,87.8010,92.1032,35052
miso1289,89.6582,93.4440,35052
miso1376,89.3244,93.5667,35052
miso1736,89.7467,97.9801,35052
miso1092,90.1717,93.8834,35052
miso1514,86.8567,96.4710,35052
miso1360,90.4314,94.6365,35052
miso1849,89.0106,93.2529,35052
miso1541,84.8967,90.4970,35052
miso1256,92.5339,98.7162,35052
miso1816,91.5668,94.9732,35052
miso1989,90.1632,97.5066,35052
miso1073,91.1474,97.6891,35052
miso1311,90.4684,93.9604,35052
miso1899,87.2875,97.6349,35052
miso1845,88.3031,90.6824,35052
miso1232,88.5484,97.4324,35052
miso1580,76.8858,95.5951,35052
miso1097,91.0904,94.1430,35052
miso1516,64.5270,89.6782,35052
miso1696,92.8135,95.6122,35052
miso1585,82.5973,94.5880,35052
miso1538,84.2891,89.5983,35052
miso1373,83.7413,88.3972,35052
miso1297,91.0076,94.4597,35052
miso1520,74.5492,95.1244,35052
miso1938,50.2482,84.8682,35052
miso1819,89.6468,93.7521,35052
miso1791,88.7196,93.1616,35052
miso1821,94.1601,96.8390,35052
miso1349,91.6381,94.9932,35052
miso1444,85.0051,88.9507,35052
miso1443,90.4342,93.8748,35052
miso1200,84.0836,89.4728,35052
miso1833,91.9092,98.5992,35052
miso1104,86.9765,97.3924,35052
miso1920,86.0550,92.4227,35052
miso1137,90.9335,94.8933,35052
miso1307,80.7686,94.8362,35052
miso1511,57.0809,96.2855,35052
miso1794,90.1204,97.9744,35052
miso1966,57.0866,93.5524,35052
miso1023,90.2117,94.1202,35052
miso1543,82.4061,89.2274,35052
miso1066,68.5838,97.0843,35052
miso1089,94.6223,96.5252,35052
miso1167,80.7201,92.0518,35052
miso1102,91.3643,98.0629,35052
miso1130,84.1521,89.8979,35052
miso1469,89.0876,97.5522,35052
miso1647,84.7826,94.9104,35052
miso1886,95.4667,97.4039,35052
miso1010,84.8511,90.1660,35052
miso1923,75.0428,78.6118,35052
miso1896,84.6685,90.8793,35052
miso1957,91.5041,97.9202,35052
miso1007,91.6952,98.4908,35052
miso1672,88.5969,97.6692,35052
miso1867,82.7827,88.5114,35052
miso1042,82.9197,94.2742,35052
miso1470,83.2649,89.2931,35052
miso1939,90.0405,93.3071,35052
miso1245,91.0619,98.1684,35052
miso1282,90.4998,97.4124,35052
miso1583,87.2903,97.4067,35052
miso1364,90.0747,94.5966,35052
miso1661,91.2644,94.5510,35052
miso1950,89.0249,97.7434,35052
miso1054,82.8854,89.4785,35052
miso1777,89.3273,97.8974,35052
miso1969,84.8739,97.5836,35052
miso1965,54.2622,93.7636,35052
miso1474,89.0192,94.5567,35052
miso1416,89.3872,96.8732,35052
miso1826,92.6737,98.4594,35052
miso1638,84.1236,89.1247,35052
miso1747,91.8150,98.5051,35052
miso1676,89.5955,97.7120,35052
miso1734,89.4500,97.6920,35052
miso1103,95.1700,98.8503,35052
miso1888,89.3330,97.5893,35052
miso1122,80.7828,91.6381,35052
miso1386,60.8810,97.3953,35052
miso1138,90.6139,93.8976,35052
miso1722,89.2674,93.3955,35052
miso1517,88.8109,92.9505,35052
miso1403,57.3348,95.4354,35052
miso1956,69.5196,78.8172,35052
miso1241,90.6482,97.9374,35052
miso1044,92.7565,95.5894,35052
miso1491,60.8781,98.1770,35052
miso1640,82.3605,93.6409,35052
miso1682,87.4986,97.4153,35052
miso1863,53.9113,96.8504,35052
miso1159,59.6542,93.3470,35052
miso1067,90.2288,93.9718,35052
miso1447,83.9752,90.0205,35052
miso1162,89.2446,93.3385,35052
miso1656,88.2689,97.1557,35052
miso1181,9.2206,98.0030,35052
miso1165,90.4742,94.1943,35052
miso1095,89.6440,97.0786,35052
miso1680,57.7285,97.2698,35052
miso1272,90.5826,98.3453,35052
miso1895,89.9321,94.2799,35052
miso1021,89.6240,93.4640,35052
miso1892,89.8380,98.0800,35052
miso1775,83.6586,89.7638,35052
miso1597,82.4718,95.3041,35052
miso1922,89.1932,96.7905,35052
miso1168,89.4557,93.6751,35052
miso1420,84.8882,91.0818,35052
miso1011,83.5387,94.1202,35052
miso1628,89.5127,98.3539,35052
miso1539,88.1604,94.4254,35052
miso2000,85.1478,89.6582,35052
miso1645,45.9004,96.9360,35052
miso1660,91.0619,93.8720,35052
miso1339,88.7624,92.8535,35052
miso1984,92.2772,95.1215,35052
miso1101,90.1404,93.7008,35052
miso1701,73.9387,93.6894,35052
miso1650,89.8807,98.2768,35052
miso1035,90.9734,94.7421,35052
miso1669,92.9590,95.4810,35052
miso1093,86.6028,96.6764,35052
miso1837,79.9583,93.9575,35052
miso1818,88.6055,97.7804,35052
miso1343,89.8351,93.4982,35052
miso1338,88.2318,91.9605,35052
miso1330,88.0977,89.7837,35052
miso1620,90.5826,93.5496,35052
miso1679,91.6809,97.8118,35052
miso1332,91.6125,95.1586,35052
miso1901,81.5988,94.1002,35052
miso1019,78.3493,91.1588,35052
miso1962,86.2347,95.7977,35052
miso1346,48.1428,89.1418,35052
miso1546,66.0162,97.5208,35052
miso1840,90.8536,94.1744,35052
miso1778,87.8381,90.8650,35052
miso1991,90.5740,98.2369,35052
miso1298,83.3932,89.3986,35052
miso1180,92.2116,95.5466,35052
miso1893,47.7462,97.1186,35052
miso1484,87.6241,91.7351,35052
miso1526,60.2505,93.7464,35052
miso1657,63.0777,95.4439,35052
miso1626,75.6761,91.1046,35052
miso1324,90.1432,97.6549,35052
miso1807,90.8308,94.2942,35052
miso1973,70.7520,96.8333,35052
miso1698,84.1008,90.1489,35052
miso1383,90.5198,93.9119,35052
miso1562,87.3959,91.9291,35052
miso1098,88.3402,91.9976,35052
miso1048,46.6507,97.1528,35052
miso1128,91.8863,95.1387,35052
miso1078,91.6695,95.0103,35052
miso1870,91.2473,94.7335,35052
miso1436,88.5798,95.8233,35052
miso1478,90.7138,97.2812,35052
miso1351,90.4228,94.3484,35052
miso1704,52.9043,93.9718,35052
miso1573,93.9575,99.2640,35052
miso1600,88.3231,95.9688,35052
miso1988,88.1519,92.7907,35052
miso1401,69.9504,96.2770,35052
miso1619,89.7837,93.8919,35052
miso1685,94.0631,96.1029,35052
miso1505,91.1018,97.6749,35052
miso1589,89.2160,93.1245,35052
miso1071,84.0009,95.9489,35052
miso1677,89.1019,97.5180,35052
miso1442,43.5581,84.4517,35052
miso1002,89.2132,97.9202,35052
miso1666,90.9962,94.2200,35052
miso1955,92.2857,95.0730,35052
miso1841,84.4688,90.9506,35052
miso1018,90.2345,98.0058,35052
miso1439,84.7969,89.9777,35052
miso1864,88.3602,97.0216,35052
miso1604,91.4441,97.8917,35052
miso1726,93.3356,95.7549,35052
miso1189,89.6611,93.6922,35052
miso1854,90.8194,94.5709,35052
miso1874,50.7389,93.7721,35052
miso1430,90.4199,94.1801,35052
miso1889,88.1234,97.2013,35052
miso1790,92.2173,94.8962,35052
miso1293,66.8493,97.1528,35052
miso1001,90.6225,94.1915,35052
miso1334,90.6482,94.4283,35052
miso1558,89.7267,97.6435,35052
miso1501,85.0051,90.4970,35052
miso1062,89.9521,93.0104,35052
miso1839,89.5755,93.1388,35052
miso1599,79.6417,94.8876,35052
miso1773,84.8083,93.4212,35052
miso1566,81.5617,94.7307,35052
miso1764,89.9321,98.1856,35052
miso1750,89.5840,93.3299,35052
miso1630,83.1422,89.2388,35052
miso1315,83.1878,88.3602,35052
miso1724,73.1428,83.4589,35052
miso1720,89.0762,93.9547,35052
miso1993,87.8324,95.8747,35052
miso1983,89.8037,93.7208,35052
miso1665,82.8826,88.2118,35052
miso1207,91.8065,95.0902,35052
miso1548,64.9064,87.5214,35052
miso1652,92.3285,95.3355,35052
miso1472,64.3444,97.3012,35052
miso1535,90.3572,94.0688,35052
miso1266,89.8351,98.0771,35052
miso1448,63.6968,93.9718,35052
miso1382,61.9137,92.7394,35052
miso1014,89.6383,98.1913,35052
miso1198,89.9407,94.0945,35052
miso1433,94.2457,98.1798,35052
miso1621,89.6040,93.9090,35052
miso1537,53.2837,94.5909,35052
miso1949,88.9678,92.9476,35052
miso1143,92.3285,94.9019,35052
miso1238,89.9121,98.2512,35052
miso1025,91.0447,94.2828,35052
miso1418,81.3991,92.1117,35052
miso1732,90.0805,97.4666,35052
miso1945,90.7052,94.7221,35052
miso1658,89.8437,93.3214,35052
miso1855,90.4114,93.8891,35052
miso1713,89.7524,97.8204,35052
miso1203,89.9692,96.8761,35052
miso1710,91.2188,97.0815,35052
miso1201,86.1349,91.4185,35052
miso1471,90.4257,94.3028,35052
miso1606,55.0011,95.3954,35052
miso1675,83.7470,89.2303,35052
miso1414,87.4130,96.7962,35052
miso1284,88.8280,96.8076,35052
miso1426,39.4642,97.0187,35052
miso1243,59.3946,89.1162,35052
miso1519,90.1204,93.4811,35052
miso1857,89.5498,95.2414,35052
miso1009,84.5829,90.4199,35052
miso1718,90.3914,97.6464,35052
miso1354,89.1675,97.6549,35052
miso1039,69.8305,97.3154,35052
miso1342,89.8437,97.2812,35052
miso1836,89.5898,97.7519,35052
miso1220,87.5699,97.8603,35052
miso1402,88.8851,93.7949,35052
miso1133,81.6786,87.6441,35052
miso1333,86.3403,90.8393,35052
miso1852,58.6300,97.7034,35052
miso1823,89.0705,97.1471,35052
miso1058,89.6097,94.1059,35052
miso1875,68.9804,94.0317,35052
miso1490,85.0108,90.9591,35052
miso1745,88.9051,97.4438,35052
miso1492,50.6162,96.3968,35052
miso1832,86.8310,91.2901,35052
miso1691,52.5819,93.5039,35052
miso1507,86.2690,97.4837,35052
miso1059,90.4513,97.9088,35052
miso1174,84.1036,88.8109,35052
miso1792,88.9393,98.1627,35052
miso1083,86.2718,90.4314,35052
miso1544,89.9606,97.4866,35052
miso1533,90.5227,93.6865,35052
miso1486,53.5347,92.6566,35052
miso1815,49.1955,94.9618,35052
miso1125,87.9037,92.0889,35052
miso1924,88.6198,97.4666,35052
miso1987,92.5882,99.0814,35052
miso1454,62.7125,90.4285,35052
miso1708,81.9297,88.9963,35052
miso1716,84.4060,90.4599,35052
miso1132,91.6068,94.7820,35052
miso1803,63.0321,75.7132,35052
miso1076,86.3118,95.7235,35052
miso1610,90.9506,94.3570,35052
miso1692,87.6098,91.1931,35052
miso1175,93.8548,95.9546,35052
miso1835,86.5115,91.7038,35052
miso1860,91.0904,94.8334,35052
miso1552,67.9162,96.7905,35052
miso1446,86.5771,90.5540,35052
miso1808,85.4302,89.8693,35052
miso1673,93.2643,98.2940,35052
miso1877,37.3217,94.7079,35052
miso1785,53.8200,96.2713,35052
miso1642,82.0124,93.8063,35052
miso1564,56.2136,97.0187,35052
miso1423,84.5316,94.7507,35052
miso1281,89.4271,93.0304,35052
miso1176,70.3070,93.3613,35052
miso1990,90.3629,97.9345,35052
miso1222,57.5459,94.6422,35052
miso1244,89.7438,97.9516,35052
miso1798,91.7095,94.3541,35052
miso1758,89.8950,94.3313,35052
miso1358,1.6090,89.6639,35052
miso1489,59.8768,84.3005,35052
miso1435,49.7974,93.6723,35052
miso1388,84.0865,89.6012,35052
miso1367,88.4172,97.7976,35052
miso1462,83.2306,89.1276,35052
miso1729,66.5611,79.9897,35052
miso1770,89.6782,97.9288,35052
miso1998,89.9606,98.1770,35052
miso1733,90.0576,94.8419,35052
miso1910,93.8406,96.0288,35052
miso1268,81.2650,89.6040,35052
miso1496,90.4428,98.1485,35052
miso1727,88.9593,97.4609,35052
miso1084,70.0131,93.5724,35052
miso1205,94.2571,96.1914,35052
miso1026,90.5055,98.1285,35052
miso1605,89.7295,93.7664,35052
miso1683,49.1384,97.4894,35052
miso1667,53.5861,95.5637,35052

==> data/ml_training_large.csv <==
epoch,accuracy,loss
1,79.4,0.230324
2,80.9,0.214997
3,81.3,0.201845
4,81.4,0.200851
5,81.6,0.199136
6,81.7,0.20029
7,81.9,0.194042
8,82.1,0.191989
9,82.2,0.184978
10,82.4,0.186928
11,82.3,0.194584
12,82.4,0.190522
13,82.4,0.184902
14,82.5,0.188474
15,82.4,0.182845
16,82.5,0.180596
17,82.3,0.184454
18,82.4,0.177532
19,82.6,0.177097
20,82.4,0.182225
21,82.7,0.184188
22,82.5,0.181028
23,82.5,0.182348
24,82.6,0.185502
25,82.6,0.181129
26,82.4,0.175075
27,82.6,0.183066
28,82.9,0.177059
29,82.9,0.175514
30,82.7,0.178023

==> data/ml_training_mid.csv <==
epoch,accuracy,loss
1,73.4,0.410919
2,77.6,0.373722
3,78.5,0.36969
4,78.9,0.364389
5,79.5,0.358755
6,79.8,0.359903
7,79.9,0.353838
8,79.8,0.355597
9,80.1,0.355927
10,80.2,0.350374
11,80.1,0.356321
12,80.2,0.349258
13,80.2,0.347958
14,80.3,0.347682
15,80.4,0.349772
16,80.4,0.349481
17,80.3,0.348556
18,80.3,0.345518
19,80.1,0.345466
20,80.0,0.3466
21,80.0,0.347668
22,80.1,0.340315
23,80.4,0.342919
24,80.6,0.339651
25,80.5,0.339105
26,80.3,0.331825
27,80.6,0.332204
28,80.8,0.329592
29,81.1,0.32666
30,81.0,0.32455

==> data/ml_training_small.csv <==
epoch,accuracy,loss
1,95.7,0.075468
2,96.0,0.075932
3,96.0,0.076768
4,96.0,0.076032
5,96.0,0.074232
6,96.0,0.081798
7,96.0,0.074099
8,96.0,0.073326
9,96.0,0.076301
10,96.0,0.074431
11,96.0,0.08042
12,96.0,0.073846
13,96.0,0.076121
14,96.0,0.076755
15,96.0,0.072446
16,96.0,0.07982
17,96.0,0.071551
18,96.0,0.078044
19,96.0,0.081613
20,96.0,0.075147
21,96.0,0.076096
22,96.1,0.077618
23,96.1,0.07629
24,96.1,0.079502
25,96.1,0.076296
26,96.1,0.07576
27,96.1,0.076778
28,96.1,0.071569
29,96.1,0.076104
30,96.1,0.077196
